Securing Computer-Use Agents: A Unified Architecture-Lifecycle Framework for Deployment-Grounded Reliability

Computer-use agents(CUAs)are moving frombounded benchmarks toward real software environments, wherethey operate browsers, desktops, mobile applications, flesystems,terminals, and tool backends. In such settings, reliability isno longer captured by task success alone: perception errors,planning drift, memory use, tool mediation, permission scope,and runtime oversight jointly determine whether agent actionsremain aligned with user intent, Existing surveys organize theCUA landscape by methods, platforms, benchmarks, or securitythreats, but less explicitly connect capability formation, author-ity exposure, failure manifestation, and control placement. Toaddress this gap, the article develops an architecture-lifecycleframework for deployment-grounded reliability in CUAs. Thearchitectural view analyzes Perception, Decision, and Executionas coupled layers that transform software observations intoauthority-bearing actions, The lifecycle view examines Creation.Deployment, Operation, and Maintenance as stages in which priorsare learned, tools and permissions are bound, runtime trajecto.ries are stressed, and assurance must be preserved under drift.Using this lens, the analysis synthesizes representative systems,benchmarks, and security/privacy studies; distinguishes wherefailures become visible from where their enabling conditions areintroduced, and maps recurring intervention surfaces for controloversight, and assurance. OpenClaw is used only as a public moti.vating example of an open deployment pattern, not as a verifedinternal case study. The conclusion highlights open challengesin controllable grounding, long-horizon constraint preservation,safe authority binding, mixed-trust runtime defense, privacy-preserving memory,and continual assurance.

==> references/gui_agents_paper_list_additions.json <==
{
  "count": 120,
  "by_category": {
    "paper_survey.md": [
      "osu_chen2025_a-survey-on-the-safety-and-secur",
      "osu_li2025_a-survey-on-gui-agents-with-foun",
      "osu_liu2025_llm-powered-gui-agents-in-phone",
      "osu_ning2025_a-survey-of-webagents-towards-ne",
      "osu_gao2024_generalist-virtual-agents-a-surv",
      "osu_wang2024_gui-agents-with-foundation-model"
    ],
    "paper_framework.md": [
      "osu_tang2026_clawgui-a-unified-framework-for",
      "osu_he2026_ee-mcp-self-evolving-mcp-gui-age",
      "osu_tan2026_opeflo-automated-ux-evaluation-v",
      "osu_kang2026_longhorizonui-a-unified-framewor",
      "osu_yu2026_graphpilot-gui-task-automation-w",
      "osu_wang2026_colorbrowseragent-complex-long-h",
      "osu_zhang2026_showui-aloha-human-taught-gui-ag",
      "osu_gao2026_guitester-enabling-gui-agents-fo",
      "osu_cheng2025_webatlas-an-llm-agent-with-exper",
      "osu_andreux2025_surfer-2-the-next-generation-of",
      "osu_yu2025_polyskill-learning-generalizable",
      "osu_fan2025_core-reducing-ui-exposure-in-mob",
      "osu_deng2025_bimgent-towards-autonomous-build",
      "osu_guo2025_agent-sama-state-aware-mobile-as",
      "osu_wu2025_backtrackagent-enhancing-gui-age"
    ],
    "paper_model.md": [
      "osu_gupta2026_molmoweb-open-visual-web-agent-a",
      "osu_chen2026_intentscore-intent-conditioned-a",
      "osu_xie2026_secagent-efficient-mobile-gui-ag",
      "osu_xu2026_mobile-agent-v3-5-multi-platform",
      "osu_wu2026_ui-oceanus-scaling-gui-agents-wi",
      "osu_xue2026_evocua-evolving-computer-use-age",
      "osu_hu2025_showui-flow-based-generative-mod",
      "osu_zhou2025_mai-ui-technical-report-real-wor",
      "osu_yan2025_step-gui-technical-report",
      "osu_anand2025_afragent-an-adaptive-feature-ren"
    ],
    "paper_dataset.md": [
      "osu_yuan2026_webforge-breaking-the-realism-re",
      "osu_aggarwal2026_gym-anything-turn-any-software-i",
      "osu_zhou2026_webarena-infinity-generating-bro",
      "osu_nie2026_pspa-bench-a-personalized-benchm",
      "osu_jian2026_cua-suite-massive-human-annotate",
      "osu_song2026_video-based-reward-modeling-for",
      "osu_fan2026_webchain-a-large-scale-human-ann",
      "osu_zhu2026_turing-test-on-screen-a-benchmar",
      "osu_huq2026_modeling-distinct-human-interact",
      "osu_sun2026_ambibench-benchmarking-mobile-gu"
    ],
    "paper_benchmark.md": [
      "osu_hao2026_cocoabench-evaluating-unified-di",
      "osu_ding2026_the-blind-spot-of-agent-safety-h",
      "osu_kim2026_the-amazing-agent-race-strong-to",
      "osu_bedi2026_healthadminbench-evaluating-comp",
      "osu_feng2026_cora-conformal-risk-controlled-a",
      "osu_zhang2026_clawbench-can-ai-agents-complete",
      "osu_chen2026_knowu-bench-towards-interactive",
      "osu_li2026_what-s-missing-in-screen-to-acti",
      "osu_zhang2026_don-t-act-blindly-robust-gui-aut",
      "osu_ramesh2026_websp-eval-evaluating-web-agents",
      "osu_zhai2026_guide-interpretable-gui-agent-ev",
      "osu_rosset2026_the-art-of-building-verifiers-fo",
      "osu_zou2026_when-users-change-their-mind-eva",
      "osu_nathani2026_proactive-agent-research-environ",
      "osu_he2026_vision2web-a-hierarchical-benchm",
      "osu_kong2026_webtestbench-evaluating-computer",
      "osu_yang2026_guide-a-benchmark-for-understand",
      "osu_yu2026_ego2web-a-web-agent-benchmark-gr",
      "osu_shi2026_androtmem-from-interaction-traje",
      "osu_zhao2026_webpii-benchmarking-visual-pii-d"
    ],
    "paper_GUI_grounding.md": [
      "osu_tang2026_ui-zoomer-uncertainty-driven-ada",
      "osu_kumbhar2026_towards-gui-agents-vision-langua",
      "osu_pei2026_adazoom-gui-adaptive-zoom-based",
      "osu_liu2026_zoom-to-essence-trainless-gui-gr",
      "osu_teoh2026_webtestpilot-agentic-end-to-end",
      "osu_zhao2026_points-gui-g-gui-grounding-journ",
      "osu_ma2026_trifuse-enhancing-attention-base",
      "osu_wu2026_ssl-sweet-spot-learning-for-diff",
      "osu_chen2026_v2p-visual-attention-calibration",
      "osu_zhou2025_venusbench-gd-a-comprehensive-mu"
    ],
    "paper_planning.md": [
      "osu_jiang2026_treecua-efficiently-scaling-gui",
      "osu_li2025_mobileworldbench-towards-semanti",
      "osu_mo2025_building-a-stable-planner-an-ext",
      "osu_zhang2025_webrollback-enhancing-web-agents",
      "osu_zhang2025_litewebagent-the-open-source-sui",
      "osu_boisvert2024_workarena-towards-compositional",
      "osu_gur2023_a-real-world-webagent-with-plann"
    ],
    "paper_reinforcement_learning.md": [
      "osu_gan2026_android-coach-improve-online-age",
      "osu_lin2026_ui-voyager-a-self-evolving-gui-a",
      "osu_li2026_os-themis-a-scalable-critic-fram",
      "osu_gu2026_generalization-in-online-reinfor",
      "osu_fan2026_webfactory-automated-compression",
      "osu_yao2026_cgl-advancing-continual-gui-lear",
      "osu_yang2026_gui-libra-training-native-gui-ag",
      "osu_wang2026_building-autonomous-gui-navigati",
      "osu_guo2026_opagent-operator-agent-for-web-n",
      "osu_zheng2026_adaptive-milestone-reward-for-gu"
    ],
    "paper_reward_model.md": [
      "osu_li2026_magicgui-rms-a-multi-agent-rewar",
      "osu_lin2025_cuarewardbench-a-benchmark-for-e",
      "osu_xiao2025_ui-genie-a-self-improving-approa",
      "osu_zhang2025_progrm-build-better-gui-agents-w",
      "osu_chae2025_web-shepherd-advancing-prms-for",
      "osu_chai2025_a3-android-agent-arena-for-mobil",
      "osu_sun2024_os-genesis-automating-gui-agent"
    ],
    "paper_security.md": [
      "osu_seip2026_preference-redirection-via-atten",
      "osu_luo2026_agentrae-remote-action-execution",
      "osu_liu2026_visual-confused-deputy-exploitin",
      "osu_li2026_slowba-an-efficiency-backdoor-at",
      "osu_liu2026_dual-modality-multi-stage-advers",
      "osu_wang2026_websentinel-detecting-and-locali",
      "osu_ren2025_hackworld-evaluating-computer-us",
      "osu_hu2025_agentsentinel-an-end-to-end-and",
      "osu_cao2025_vpi-bench-visual-prompt-injectio",
      "osu_wang2025_webinject-prompt-injection-attac",
      "osu_lee2025_sudo-rm-rf-agentic-security",
      "osu_aichberger2025_mip-against-agent-malicious-imag",
      "osu_yang2025_in-context-defense-in-computer-a",
      "osu_chiang2025_why-are-web-ai-agents-more-vulne",
      "osu_chen2025_evaluating-the-robustness-of-mul"
    ],
    "paper_safety.md": [
      "osu_yang2026_are-gui-agents-focused-enough-au",
      "osu_jones2026_when-benign-inputs-lead-to-sever",
      "osu_chen2026_safepred-a-predictive-guardrail",
      "osu_wu2026_webtrap-park-an-automated-platfo",
      "osu_korgul2025_it-s-a-trap-task-redirecting-age",
      "osu_cuvin2025_decepticon-how-dark-patterns-man",
      "osu_marro2025_permission-manifests-for-web-age",
      "osu_zhang2025_genesis-evolving-attack-strategi",
      "osu_ersoy2025_investigating-the-impact-of-dark",
      "osu_wu2025_gem-gaussian-embedding-modeling"
    ]
  },
  "entries": [
    {
      "title": "A Survey on the Safety and Security Threats of Computer-Using Agents: JARVIS or Ultron?",
      "url": "https://arxiv.org/abs/2505.10924",
      "authors": "Ada Chen, Yongjiang Wu, Junyuan Zhang, Jingyu Xiao, Shu Yang, Jen-tse Huang, Kun Wang, Wenxuan Wang, Shuai Wang",
      "institutions": "CMU, CUHK, KAUST, JHU, NTU, HKUST",
      "date": "May 16, 2025",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[survey], [safety], [security], [threat taxonomy], [defense taxonomy]",
      "tldr": "This survey systematizes safety and security risks in computer-using agents, from reasoning failures and multimodal vulnerabilities to risks introduced by multi-component agent stacks. It organizes the field around threat categories, defensive strategies, and the benchmarks and datasets currently used to study secure CUA deployment.",
      "year": "2025",
      "key": "osu_chen2025_a-survey-on-the-safety-and-secur"
    },
    {
      "title": "A Survey on GUI Agents with Foundation Models Enhanced by Reinforcement Learning",
      "url": "https://arxiv.org/abs/2504.20464",
      "authors": "Jiahao Li, Kaer Huang",
      "institutions": "Lenovo Research",
      "date": "April 29, 2025",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[survey], [reinforcement learning], [MDP formulation], [training taxonomy], [perception-planning-acting]",
      "tldr": "This survey reviews GUI agents through a reinforcement-learning lens by formalizing GUI interaction as an MDP and organizing prior work around perception, planning, and acting modules. Its main contribution is a training-oriented taxonomy connecting prompt-based methods, supervised fine-tuning, and RL-style policy learning for GUI agents.",
      "year": "2025",
      "key": "osu_li2025_a-survey-on-gui-agents-with-foun"
    },
    {
      "title": "LLM-Powered GUI Agents in Phone Automation: Surveying Progress and Prospects",
      "url": "https://arxiv.org/abs/2504.19838",
      "authors": "Guangyi Liu, Pengxiang Zhao, Yaozhen Liang, Liang Liu, Yaxuan Guo, Han Xiao, Weifeng Lin, Yuxiang Chai, Yue Han, Shuai Ren, Hao Wang, Xiaoyu Liang, WenHao Wang, Tianze Wu, Zhengxi Lu, Siheng Chen, LiLinghao, Guanjing Xiong, Yong Liu, Hongsheng Li",
      "institutions": "ZJU, vivo AI Lab, CUHK MMLab, SJTU",
      "date": "April 28, 2025",
      "publisher": "TMLR 2025",
      "env": "[Mobile]",
      "keys": "[survey], [mobile automation], [training taxonomy], [benchmark taxonomy], [planning], [security]",
      "tldr": "This survey reviews the development of LLM-powered mobile GUI agents for phone automation, from script-like systems to adaptive multimodal agents. It organizes the space around agent architectures, training approaches, datasets and benchmarks, and closes with open problems such as user adaptation, on-device efficiency, and security.",
      "year": "2025",
      "key": "osu_liu2025_llm-powered-gui-agents-in-phone"
    },
    {
      "title": "A Survey of WebAgents: Towards Next-Generation AI Agents for Web Automation with Large Foundation Models",
      "url": "https://arxiv.org/abs/2503.23350",
      "authors": "Liangbo Ning, Ziran Liang, Zhuohang Jiang, Haohao Qu, Yujuan Ding, Wenqi Fan, Xiao-yong Wei, Shanru Lin, Hui Liu, Philip S. Yu, Qing Li",
      "institutions": "PolyU, CityU, Michigan State University, University of Illinois Chicago",
      "date": "March 30, 2025",
      "publisher": "KDD 2025",
      "env": "[Web]",
      "keys": "[survey], [architectures], [training], [trustworthiness], [WebAgents]",
      "tldr": "This survey reviews WebAgents built with large foundation models and organizes the literature around three axes: architectures, training, and trustworthiness. It aims to provide a structured map of web-automation research and outlines future directions for building more capable and reliable web agents.",
      "year": "2025",
      "key": "osu_ning2025_a-survey-of-webagents-towards-ne"
    },
    {
      "title": "Generalist Virtual Agents: A Survey on Autonomous Agents Across Digital Platforms",
      "url": "https://arxiv.org/abs/2411.10943",
      "authors": "Minghe Gao, Wendong Bu, Bingchen Miao, Yang Wu, Yunfei Li, Juncheng Li, Siliang Tang, Qi Wu, Yueting Zhuang, Meng Wang",
      "institutions": "ZJU, Ant Group, University of Adelaide, Hefei University of Technology",
      "date": "November 17, 2024",
      "publisher": "arXiv",
      "env": "[Desktop], [Mobile], [Web]",
      "keys": "[survey], [generalist virtual agent], [GVA], [taxonomy], [long-horizon decision making]",
      "tldr": "Surveys Generalist Virtual Agents as autonomous agents that operate across multiple digital platforms rather than a single interface. The paper traces the evolution of these agents, organizes prior work by environments, tasks, and capabilities, and highlights realistic evaluation and long-horizon decision-making as key open problems.",
      "year": "2024",
      "key": "osu_gao2024_generalist-virtual-agents-a-surv"
    },
    {
      "title": "GUI Agents with Foundation Models: A Comprehensive Survey",
      "url": "https://arxiv.org/abs/2411.04890",
      "authors": "Shuai Wang, Weiwen Liu, Jingxuan Chen, Yuqi Zhou, Weinan Gan, Xingshan Zeng, Yuhan Che, Shuai Yu, Xinlong Hao, Kun Shao, Bin Wang, Chuhan Wu, Yasheng Wang, Ruiming Tang, Jianye Hao",
      "institutions": "Huawei Noah's Ark Lab",
      "date": "November 07, 2024",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[survey], [foundation models], [taxonomy], [industrial applications]",
      "tldr": "This survey organizes foundation-model GUI agents around data resources, agent construction, taxonomy, and industrial applications. It also summarizes open challenges around the benchmark-reality gap, agent self-evolution, and inference efficiency.",
      "year": "2024",
      "key": "osu_wang2024_gui-agents-with-foundation-model"
    },
    {
      "title": "ClawGUI: A Unified Framework for Training, Evaluating, and Deploying GUI Agents",
      "url": "https://arxiv.org/abs/2604.11784",
      "authors": "Fei Tang, Zhiqiong Lu, Boxuan Zhang, Weiming Lu, Jun Xiao, Yueting Zhuang, Yongliang Shen",
      "institutions": "ZJU",
      "date": "April 13, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[model], [framework], [reinforcement learning], [reward model], [GiGPO], [ClawGUI]",
      "tldr": "ClawGUI provides an open-source full-stack GUI agent framework with three components: ClawGUI-RL (online RL training infrastructure for parallel virtual environments and real devices using GiGPO + Process Reward Model), ClawGUI-Eval (standardized evaluation across 6 benchmarks with 95.8% reproduction), and ClawGUI-Agent (multi-OS deployment via 12+ chat platforms). The trained ClawGUI-2B outperforms MAI-UI-2B by 6 points on MobileWorld.",
      "year": "2026",
      "key": "osu_tang2026_clawgui-a-unified-framework-for"
    },
    {
      "title": "EE-MCP: Self-Evolving MCP-GUI Agents via Automated Environment Generation and Experience Learning",
      "url": "https://arxiv.org/abs/2604.09815",
      "authors": "Tiantian He, Yihang Chen, Keyue Jiang, Ka Yiu Lee, Kaiwen Zhou, Kun Shao, Shuai Wang",
      "institutions": "Huawei Noah's Ark Lab",
      "date": "April 10, 2026",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[framework], [MCP], [self-evolving], [experience learning], [hybrid policy], [EE-MCP]",
      "tldr": "EE-MCP frames computer-use agent design as hybrid policy learning that balances GUI interaction and MCP API calls, with an automated pipeline for environment generation, trajectory collection, and gap-driven task synthesis. An experience bank of LLM-learned rules enables inference-time improvement: distillation wins on MCP-dominant tasks (+17.8pp) while the experience bank excels on GUI-intensive tasks (+10.0pp).",
      "year": "2026",
      "key": "osu_he2026_ee-mcp-self-evolving-mcp-gui-age"
    },
    {
      "title": "OpeFlo: Automated UX Evaluation via Simulated Human Web Interaction with GUI Grounding",
      "url": "https://arxiv.org/abs/2604.09581",
      "authors": "Wee Joe Tan, Zi Rui Lucas Lim, Shashank Durgad, Karim Obegi, Aiden Yiliu Li",
      "institutions": "Onflow AI",
      "date": "February 25, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[framework], [GUI grounding], [UX evaluation], [user simulation], [OpenFlo]",
      "tldr": "OpenFlo simulates user behavior on websites with multimodal GUI grounding rather than DOM parsing, producing standardized UX reports that integrate the System Usability Scale, Single Ease Questions, and Think Aloud. Built on Avenir-Web, it pairs robust web interaction with simulated user behavior profiles for continuous, scalable usability testing.",
      "year": "2026",
      "key": "osu_tan2026_opeflo-automated-ux-evaluation-v"
    },
    {
      "title": "LongHorizonUI: A Unified Framework for Robust long-horizon Task Automation of GUI Agent",
      "url": "https://openreview.net/forum?id=BK7Mk5d4WE",
      "authors": "Bin Kang, Shaoguo Wen, Yifei Bi, Shunlong Wu, Xinbin Yuan, Rui Shao, Junle Wang, Zhuotao Tian",
      "institutions": "Chengdu Institute of Computer Applications, CAS, University of Chinese Academy of Sciences, Tencent Turing Lab, Georgia Tech, Tsinghua, Nankai University, Shenzhen Loop Area Institute",
      "date": "January 26, 2026",
      "publisher": "ICLR 2026 (Poster)",
      "env": "[General GUI]",
      "keys": "[framework], [benchmark], [long-horizon tasks], [reflection], [rollback], [LongGUIBench], [LongHorizonUI]",
      "tldr": "LongHorizonUI targets error accumulation in long-horizon GUI control by combining indexed multimodal perception, structured reflective decision-making, and rollback-based compensatory execution. It also introduces LongGUIBench for tasks longer than 15 steps across games and complex applications, and reports substantial gains on long-horizon evaluation while staying competitive on public benchmarks.",
      "year": "2026",
      "key": "osu_kang2026_longhorizonui-a-unified-framewor"
    },
    {
      "title": "GraphPilot: GUI Task Automation with One-Step LLM Reasoning Powered by Knowledge Graph",
      "url": "https://arxiv.org/abs/2601.17418",
      "authors": "Mingxian Yu, Siqi Luo, Xu Chen",
      "institutions": "Sun Yat-sen University",
      "date": "January 24, 2026",
      "publisher": "Journal of Intelligent Computing and Networking",
      "env": "[Mobile]",
      "keys": "[framework], [knowledge graph], [one-query planning], [validator], [GraphPilot]",
      "tldr": "GraphPilot builds app-specific knowledge graphs that encode page functions, element roles, and transition rules, then uses them to plan nearly complete action sequences in almost one LLM query. On DroidTask it improves task completion while sharply reducing latency and the number of LLM calls relative to stepwise mobile agents.",
      "year": "2026",
      "key": "osu_yu2026_graphpilot-gui-task-automation-w"
    },
    {
      "title": "ColorBrowserAgent: Complex Long-Horizon Browser Agent with Adaptive Knowledge Evolution",
      "url": "https://arxiv.org/abs/2601.07262",
      "authors": "Jihong Wang, Jiamu Zhou, Weiming Zhang, Weiwen Liu, Zhuosheng Zhang, Xingyu Lou, Weinan Zhang, Huarong Deng, Jun Wang",
      "institutions": "OPPO Research Institute, SJTU",
      "date": "January 12, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[framework], [human-in-the-loop], [knowledge adaptation], [progress summarization], [WebArena], [ColorBrowserAgent]",
      "tldr": "ColorBrowserAgent targets site heterogeneity and long-horizon instability in web automation with two mechanisms: human-in-the-loop knowledge adaptation and progressive progress summarization. On WebArena it reaches 71.2% success, and the paper also reports transfer to WebChoreArena and gains in industrial deployment.",
      "year": "2026",
      "key": "osu_wang2026_colorbrowseragent-complex-long-h"
    },
    {
      "title": "ShowUI-Aloha: Human-Taught GUI Agent",
      "url": "https://arxiv.org/abs/2601.07181",
      "authors": "Yichun Zhang, Xiangwu Guo, Yauhong Goh, Jessica Hu, Zhiheng Chen, Xin Wang, Difei Gao, Mike Zheng Shou",
      "institutions": "Show Lab, NUS",
      "date": "January 12, 2026",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[framework], [learning from demonstration], [screen recording], [human teaching], [ShowUI-Aloha]",
      "tldr": "ShowUI-Aloha converts in-the-wild desktop screen recordings into structured teaching trajectories through a recorder, learner, planner, and executor pipeline. The goal is to let GUI agents learn complex desktop tasks from ordinary human demonstrations rather than curated annotations or synthetic traces.",
      "year": "2026",
      "key": "osu_zhang2026_showui-aloha-human-taught-gui-ag"
    },
    {
      "title": "GUITester: Enabling GUI Agents for Exploratory Defect Discovery",
      "url": "https://arxiv.org/abs/2601.04500",
      "authors": "Yifei Gao, Jiang Wu, Xiaoyi Chen, Yifan Yang, Zhe Cui, Tianyi Ma, Jiaming Zhang, Jitao Sang",
      "institutions": "Beijing Jiaotong University, Hithink Research, NTU",
      "date": "January 08, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[framework], [benchmark], [GUI testing], [defect discovery], [GUITestBench], [GUITester]",
      "tldr": "GUITester targets exploratory defect discovery in mobile apps, where agents must both navigate and recognize that anomalous behavior is a product defect rather than their own mistake. It introduces GUITestBench with 143 tasks across 26 defects and a multi-agent framework that separates planning-execution from hierarchical reflection, reaching 48.90% F1 (Pass@3).",
      "year": "2026",
      "key": "osu_gao2026_guitester-enabling-gui-agents-fo"
    },
    {
      "title": "WebATLAS: An LLM Agent with Experience-Driven Memory and Action Simulation",
      "url": "https://arxiv.org/abs/2510.22732",
      "authors": "Jiali Cheng, Anjishnu Kumar, Roshan Lal, Rishi Rajasekaran, Hani Ramezani, Omar Zia Khan, Oleg Rokhlenko, Sunny Chiu-Webster, Gang Hua, Hadi Amiri",
      "institutions": "University of Massachusetts Lowell, Amazon Alexa AI",
      "date": "October 26, 2025",
      "publisher": "NeurIPS 2025 Workshop on Language Agents and World Models",
      "env": "[Web]",
      "keys": "[training-free], [framework], [memory], [planning], [action simulation], [WebArena-Lite], [WebATLAS]",
      "tldr": "WebATLAS is a training-free web agent that reuses past interaction outcomes as persistent experience memory and simulates candidate actions before executing them. Its planner-simulator-critic loop is designed to improve long-horizon behavior on unseen websites, and it reports 63% success on WebArena-Lite without site-specific fine-tuning.",
      "year": "2025",
      "key": "osu_cheng2025_webatlas-an-llm-agent-with-exper"
    },
    {
      "title": "Surfer 2: The Next Generation of Cross-Platform Computer Use Agents",
      "url": "https://arxiv.org/abs/2510.19949",
      "authors": "Mathieu Andreux, M\u00e4rt Bakler, Yanael Barbier, Hamza Benchekroun, Emilien Bir\u00e9, Antoine Bonnet, Riaz Bordie, Nathan Bout, Matthias Brunel, Aleix Cambray, Pierre-Louis Cedoz, Antoine Chassang, Gautier Cloix, Ethan Connelly, Alexandra Constantinou, Ramzi De Coster, Hubert de la Jonquiere, Aur\u00e9lien Delfosse, Maxime Delpit, Alexis Deprez, Augustin Derupti, Mathieu Diaz, Shannon D'Souza, Julie Dujardin, Abai Edmund, Michael Eickenberg, Armand Fatalot, Wissem Felissi, Isaac Herring, Xavier Koegler, Erwan Le Jumeau de Kergaradec, Aur\u00e9lien Lac, Maxime Langevin, Corentin Lauverjat, Antonio Loison, Avshalom Manevich, Axel Moyal, Axel Nguyen Kerbel, Marinela Parovic, Julien Revelle, Guillaume Richard, Mats Richter, Ronan Riochet, Mar\u00eda Santos, Romain Savidan, Laurent Sifre, Maxime Theillard, Marc Thibault, Ivan Valentini, Tony Wu, Laura Yie, Kai Yuan, Jevgenij Zubovskij",
      "institutions": "H Company",
      "date": "October 22, 2025",
      "publisher": "arXiv",
      "env": "[Desktop], [Mobile], [Web]",
      "keys": "[framework], [cross-platform], [hierarchical context management], [self-verification], [adaptive recovery], [Surfer 2]",
      "tldr": "Surfer 2 is a visual-only cross-platform computer-use agent designed to work across web, desktop, and mobile without task-specific fine-tuning. It combines hierarchical context management, decoupled planning and execution, and self-verification with adaptive recovery, and reports state-of-the-art results on WebVoyager, WebArena, OSWorld, and AndroidWorld.",
      "year": "2025",
      "key": "osu_andreux2025_surfer-2-the-next-generation-of"
    },
    {
      "title": "PolySkill: Learning Generalizable Skills Through Polymorphic Abstraction",
      "url": "https://arxiv.org/abs/2510.15863",
      "authors": "Simon Yu, Gang Li, Weiyan Shi, Peng Qi",
      "institutions": "Northeastern University, Uniphore",
      "date": "October 17, 2025",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[framework], [skill learning], [compositional skills], [transfer generalization], [polymorphism], [PolySkill], [continual learning]",
      "tldr": "PolySkill targets the tendency of web-agent skills to overfit one site by separating each skill's abstract goal from its concrete site-specific implementation. This polymorphic abstraction improves skill reuse, cross-site transfer, and continual learning behavior on Mind2Web-style settings.",
      "year": "2025",
      "key": "osu_yu2025_polyskill-learning-generalizable"
    },
    {
      "title": "CORE: Reducing UI Exposure in Mobile Agents via Collaboration Between Cloud and Local LLMs",
      "url": "https://arxiv.org/abs/2510.15455",
      "authors": "Gucongcong Fan, Chaoyue Niu, Chengfei Lyu, Fan Wu, Guihai Chen",
      "institutions": "SJTU, Alibaba Group",
      "date": "October 17, 2025",
      "publisher": "NeurIPS 2025 (Poster)",
      "env": "[Mobile]",
      "keys": "[framework], [privacy], [cloud-local collaboration], [UI exposure reduction], [CORE]",
      "tldr": "CORE studies how to reduce unnecessary screen exposure when mobile agents depend on cloud LLMs for planning and action selection. It partitions the UI into layout-aware blocks and lets local and cloud models collaborate on planning and decision-making so only task-relevant UI subsets are sent to the cloud, substantially reducing exposure while keeping accuracy close to cloud-only systems.",
      "year": "2025",
      "key": "osu_fan2025_core-reducing-ui-exposure-in-mob"
    },
    {
      "title": "BIMgent: Towards Autonomous Building Modeling via Computer-use Agents",
      "url": "https://arxiv.org/abs/2506.07217",
      "authors": "Zihan Deng, Changyu Du, Stavros Nousias, Andr\u00e9 Borrmann",
      "institutions": "TUM, TUM Georg Nemetschek Institute",
      "date": "June 08, 2025",
      "publisher": "ICML 2025 Workshop on Computer-use Agents",
      "env": "[Desktop]",
      "keys": "[framework], [building information modeling], [GUI authoring], [AEC], [BIMgent]",
      "tldr": "BIMgent studies whether general computer-use agents can handle specialized Building Information Modeling software rather than ordinary desktop tasks. It proposes an MLLM-based framework for conceptual design input, software-specific planning, and GUI execution, and reports nontrivial success on real-world 3D building authoring tasks where baseline agents fail.",
      "year": "2025",
      "key": "osu_deng2025_bimgent-towards-autonomous-build"
    },
    {
      "title": "Agent-SAMA: State-Aware Mobile Assistant",
      "url": "https://arxiv.org/abs/2505.23596",
      "authors": "Linqiang Guo, Wei Liu, Yi Wen Heng, Tse-Hsun Chen, Yang Wang",
      "institutions": "SPEAR Lab, Concordia University",
      "date": "May 29, 2025",
      "publisher": "AAAI 2026",
      "env": "[Mobile]",
      "keys": "[framework], [finite state machine], [error recovery], [state-aware planning], [Agent-SAMA]",
      "tldr": "Agent-SAMA addresses the reactive behavior of existing mobile agents by explicitly modeling app navigation as a finite state machine. Its four-agent framework uses that state structure for planning, verification, and recovery, improving both task success and recovery rates on cross-app mobile benchmarks.",
      "year": "2025",
      "key": "osu_guo2025_agent-sama-state-aware-mobile-as"
    },
    {
      "title": "BacktrackAgent: Enhancing GUI Agent with Error Detection and Backtracking Mechanism",
      "url": "https://arxiv.org/abs/2505.20660",
      "authors": "Qinzhuo Wu, Pengzhi Gao, Wei Liu, Jian Luan",
      "institutions": "MiLM Plus, Xiaomi",
      "date": "May 27, 2025",
      "publisher": "EMNLP 2025 (Oral)",
      "env": "[Mobile]",
      "keys": "[framework], [dataset], [error detection], [backtracking], [judgment reward], [BacktrackAgent]",
      "tldr": "BacktrackAgent addresses the lack of error recovery in mobile GUI agents by adding verifier, judger, and reflector modules plus an explicit backtracking mechanism. It also builds training data for judgment and reflection over post-action outcome pages, improving both task success and step accuracy on Mobile3M and Auto-UI.",
      "year": "2025",
      "key": "osu_wu2025_backtrackagent-enhancing-gui-age"
    },
    {
      "title": "MolmoWeb: Open Visual Web Agent and Open Data for the Open Web",
      "url": "https://arxiv.org/abs/2604.08516",
      "authors": "Tanmay Gupta, Piper Wolters, Zixian Ma, Peter Sushko, Rock Yuren Pang, Diego Llanes, Yue Yang, Taira Anderson, Boyuan Zheng, Zhongzheng Ren, Harsh Trivedi, Taylor Blanton, Caleb Ouellette, Winson Han, Ali Farhadi, Ranjay Krishna",
      "institutions": "AI2, UW, UNC",
      "date": "April 09, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[model], [dataset], [MolmoWeb], [open-source]",
      "tldr": "MolmoWeb is a family of fully open multimodal web agents (4B and 8B) trained on MolmoWebMix (100K+ synthetic trajectories and 30K+ human demonstrations). Operating as screenshot-only visual-language action policies without HTML or accessibility tree access, it achieves SOTA on WebVoyager, Online-Mind2Web, and DeepShop, outperforming larger closed models like GPT-4o.",
      "year": "2026",
      "key": "osu_gupta2026_molmoweb-open-visual-web-agent-a"
    },
    {
      "title": "IntentScore: Intent-Conditioned Action Evaluation for Computer-Use Agents",
      "url": "https://arxiv.org/abs/2604.05157",
      "authors": "Rongqian Chen, Yu Li, Zeyu Fang, Sizhe Tang, Weidong Cao, Tian Lan",
      "institutions": "George Washington University",
      "date": "April 06, 2026",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[reward model], [model], [plan-aware reward], [contrastive alignment], [margin ranking], [OSWorld], [IntentScore]",
      "tldr": "IntentScore is a plan-aware reward model for computer-use agents trained from 398K offline GUI interaction steps across three OSes, using contrastive alignment and margin ranking objectives. It achieves 97.5% pairwise discrimination and, when used as a re-ranker for Agent S3 on OSWorld, improves task success rate by 6.9 points.",
      "year": "2026",
      "key": "osu_chen2026_intentscore-intent-conditioned-a"
    },
    {
      "title": "SecAgent: Efficient Mobile GUI Agent with Semantic Context",
      "url": "https://arxiv.org/abs/2603.08533",
      "authors": "Yiping Xie, Song Chen, Jingxuan Xing, Wei Jiang, Zekun Zhu, Yingyao Wang, Pi Bu, Jun Song, Yuning Jiang, Bo Zheng",
      "institutions": "Taobao & Tmall Group of Alibaba",
      "date": "March 09, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[model], [semantic context], [dataset], [benchmark], [history summarization], [chinese mobile apps], [SecAgent]",
      "tldr": "SecAgent is a 3B mobile GUI agent that summarizes history screenshots and actions into concise semantic context, reducing computation while preserving task-relevant information. It also introduces a human-verified Chinese mobile GUI dataset and benchmark, and reaches performance comparable to 7B-8B models through supervised and reinforcement fine-tuning.",
      "year": "2026",
      "key": "osu_xie2026_secagent-efficient-mobile-gui-ag"
    },
    {
      "title": "Mobile-Agent-v3.5: Multi-platform Fundamental GUI Agents",
      "url": "https://arxiv.org/abs/2602.16855",
      "authors": "Haiyang Xu, Xi Zhang, Haowei Liu, Junyang Wang, Zhaozai Zhu, Shengjie Zhou, Xuhao Hu, Feiyu Gao, Junjie Cao, Zihua Wang, Zhiyuan Chen, Jitong Liao, Qi Zheng, Jiahui Zeng, Ze Xu, Shuai Bai, Junyang Lin, Jingren Zhou, Ming Yan",
      "institutions": "Tongyi Lab, Alibaba Group",
      "date": "February 15, 2026",
      "publisher": "arXiv",
      "env": "[Desktop], [Mobile], [Web]",
      "keys": "[model], [GUI-Owl-1.5], [multi-platform], [tool use], [memory], [MRPO], [data flywheel]",
      "tldr": "Mobile-Agent-v3.5 introduces GUI-Owl-1.5, a family of native GUI agents spanning desktop, mobile, and browser settings. The work combines a hybrid data flywheel, stronger memory and tool use, and multi-platform RL with MRPO to improve results across many open GUI benchmarks.",
      "year": "2026",
      "key": "osu_xu2026_mobile-agent-v3-5-multi-platform"
    },
    {
      "title": "UI-Oceanus: Scaling GUI Agents with Synthetic Environmental Dynamics",
      "url": "https://arxiv.org/abs/2604.02345",
      "authors": "Mengzhou Wu, Yuzhe Guo, Yuan Cao, Haochuan Lu, Songhe Zhu, Pingzhe Qu, Xin Chen, Kang Qin, Zhongpu Wang, Xiaode Zhang, Xinyi Wang, Wei Dai, Gang Cao, Yuetang Deng, Zhi Gong, Dezhi Ran, Linyi Li, Wei Yang, Tao Xie",
      "institutions": "PKU, Tencent",
      "date": "February 11, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[model], [world model], [data generation], [UI-Oceanus]",
      "tldr": "UI-Oceanus shifts learning from mimicking trajectories to mastering interaction physics via forward dynamics prediction. Using synthetic environmental dynamics as supervision, it improves GUI agents by 7% on offline benchmarks and 16.8% in online navigation, with performance scaling log-linearly with data volume.",
      "year": "2026",
      "key": "osu_wu2026_ui-oceanus-scaling-gui-agents-wi"
    },
    {
      "title": "EvoCUA: Evolving Computer Use Agents via Learning from Scalable Synthetic Experience",
      "url": "https://arxiv.org/abs/2601.15876",
      "authors": "Taofeng Xue, Chong Peng, Mianqiu Huang, Linsen Guo, Tiancheng Han, Haozhe Wang, Jianing Wang, Xiaocheng Zhang, Xin Yang, Dengchang Zhao, Jinrui Ding, Xiandi Ma, Yuchen Xie, Peng Pei, Xunliang Cai, Xipeng Qiu",
      "institutions": "Meituan, Fudan, Tongji University, HKUST",
      "date": "January 22, 2026",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[model], [synthetic experience], [verifiable synthesis], [OSWorld], [EvoCUA]",
      "tldr": "EvoCUA replaces static imitation with an evolving training loop built on verifiable task synthesis, high-throughput sandbox rollouts, and iterative policy optimization from both successful and failed trajectories. On OSWorld it reaches 56.7% success, outperforming prior open-source computer-use agents and even some leading closed-weight systems.",
      "year": "2026",
      "key": "osu_xue2026_evocua-evolving-computer-use-age"
    },
    {
      "title": "ShowUI-\u03c0: Flow-based Generative Models as GUI Dexterous Hands",
      "url": "https://arxiv.org/abs/2512.24965",
      "authors": "Siyuan Hu, Kevin Qinghong Lin, Mike Zheng Shou",
      "institutions": "Show Lab, NUS",
      "date": "December 31, 2025",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[dataset], [benchmark], [model], [drag interaction], [flow-based model], [continuous action], [ScreenDrag], [ShowUI-\u03c0]",
      "tldr": "ShowUI-\u03c0 treats GUI dragging as a continuous dexterous-control problem rather than only discrete point prediction, while still supporting ordinary click actions in the same model. It also introduces ScreenDrag with 20K trajectories across five domains, and the 450M-parameter model outperforms much larger proprietary GUI agents on this benchmark.",
      "year": "2025",
      "key": "osu_hu2025_showui-flow-based-generative-mod"
    },
    {
      "title": "MAI-UI Technical Report: Real-World Centric Foundation GUI Agents",
      "url": "https://arxiv.org/abs/2512.22047",
      "authors": "Hanzhang Zhou, Xu Zhang, Panrong Tong, Jianan Zhang, Liangyu Chen, Quyu Kong, Chenglin Cai, Chen Liu, Yue Wang, Jingren Zhou, Steven Hoi",
      "institutions": "Tongyi Lab, Alibaba Group",
      "date": "December 26, 2025",
      "publisher": "arXiv",
      "env": "[Desktop], [Mobile]",
      "keys": "[model], [agent-user interaction], [MCP], [device-cloud collaboration], [online reinforcement learning], [MAI-UI]",
      "tldr": "MAI-UI is a foundation GUI-agent family aimed at realistic deployment rather than benchmark-only optimization. It extends pure UI control with agent-user interaction, MCP tool calls, native device-cloud collaboration, and long-horizon online reinforcement learning, and sets strong results on grounding, AndroidWorld, and MobileWorld.",
      "year": "2025",
      "key": "osu_zhou2025_mai-ui-technical-report-real-wor"
    },
    {
      "title": "Step-GUI Technical Report",
      "url": "https://arxiv.org/abs/2512.15431",
      "authors": "Haolong Yan, Jia Wang, Xin Huang, Yeqing Shen, Ziyang Meng, Zhimin Fan, Kaijun Tan, Jin Gao, Lieyu Shi, Mi Yang, Shiliang Yang, Zhirui Wang, Brian Li, Kang An, Chenyang Li, Lei Lei, Mengmeng Duan, Danxun Liang, Guodong Liu, Hang Cheng, Hao Wu, Jie Dong, Junhao Huang, Mei Chen, Renjie Yu, Shunshan Li, Xu Zhou, Yiting Dai, Yineng Deng, Yingdan Liang, Zelin Chen, Wen Sun, Chengxu Yan, Chunqin Xu, Dong Li, Fengqiong Xiao, Guanghao Fan, Guopeng Li, Guozhen Peng, Hongbing Li, Hang Li, Hongming Chen, Jingjing Xie, Jianyong Li, Jingyang Zhang, Jiaju Ren, Jiayu Yuan, Jianpeng Yin, Kai Cao, Liang Zhao, Liguo Tan, Liying Shi, Mengqiang Ren, Min Xu, Manjiao Liu, Mao Luo, Mingxin Wan, Na Wang, Nan Wu, Ning Wang, Peiyao Ma, Qingzhou Zhang, Qiao Wang, Qinlin Zeng, Qiong Gao, Qiongyao Li, Shangwu Zhong, Shuli Gao, Shaofan Liu, Shisi Gao, Shuang Luo, Xingbin Liu, Xiaojia Liu, Xiaojie Hou, Xin Liu, Xuanti Feng, Xuedan Cai, Xuan Wen, Xianwei Zhu, Xin Liang, Xin Zhou, Yifan Sui, Yingxiu Zhao, Yukang Shi, Yunfang Xu, Yuqing Zeng, Yixun Zhang, Zejia Weng, Zhonghao Yan, Zhiguo Huang, Zhuoyu Wang, Zihan Yan, Zheng Ge, Jing Li, Yibo Zhu, Binxing Jiao, Xiangyu Zhang, Daxin Jiang",
      "institutions": "StepFun",
      "date": "December 17, 2025",
      "publisher": "arXiv",
      "env": "[Desktop], [Mobile]",
      "keys": "[model], [Calibrated Step Reward System], [self-evolving training], [GUI-MCP], [AndroidDaily], [Step-GUI]",
      "tldr": "Step-GUI centers on a self-evolving training pipeline built around the Calibrated Step Reward System, which calibrates model-generated GUI trajectories against trajectory-level signals to produce high-quality supervision at much lower annotation cost. On top of that pipeline, the paper introduces 4B and 8B GUI specialist models, the GUI-MCP protocol, and the AndroidDaily benchmark.",
      "year": "2025",
      "key": "osu_yan2025_step-gui-technical-report"
    },
    {
      "title": "AFRAgent : An Adaptive Feature Renormalization Based High Resolution Aware GUI agent",
      "url": "https://arxiv.org/abs/2512.00846",
      "authors": "Neeraj Anand, Rishabh Jain, Sohan Patnaik, Balaji Krishnamurthy, Mausoom Sarkar",
      "institutions": "Adobe",
      "date": "November 30, 2025",
      "publisher": "WACV 2026",
      "env": "[Mobile]",
      "keys": "[model], [GUI grounding], [smartphone automation], [adaptive feature renormalization], [instruct-BLIP], [AFRAgent]",
      "tldr": "AFRAgent targets the loss of spatial detail that hurts mobile GUI automation models built on low-resolution vision features. It adds an adaptive feature renormalization module to enrich instruct-BLIP image embeddings with high-resolution information, and reports state-of-the-art results on Meta-GUI and AITW with a much smaller model than prior baselines.",
      "year": "2025",
      "key": "osu_anand2025_afragent-an-adaptive-feature-ren"
    },
    {
      "title": "WebForge: Breaking the Realism-Reproducibility-Scalability Trilemma in Browser Agent Benchmark",
      "url": "https://arxiv.org/abs/2604.10988",
      "authors": "Peng Yuan, Yuyang Yin, Yuxuan Cai, Zheng Wei",
      "institutions": "Unknown",
      "date": "April 13, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [dataset], [automated environment generation], [WebForge], [WebForge-Bench]",
      "tldr": "WebForge automates browser agent benchmark construction via a four-agent Plan-Generate-Refine-Validate pipeline that produces interactive, self-contained web environments without human annotation. It releases WebForge-Bench (934 tasks across 7 domains and 3 difficulty levels) with seven-dimensional difficulty control that enables systematic capability profiling beyond aggregate scores.",
      "year": "2026",
      "key": "osu_yuan2026_webforge-breaking-the-realism-re"
    },
    {
      "title": "Gym-Anything: Turn any Software into an Agent Environment",
      "url": "https://arxiv.org/abs/2604.06126",
      "authors": "Pranjal Aggarwal, Graham Neubig, Sean Welleck",
      "institutions": "CMU",
      "date": "April 07, 2026",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[benchmark], [dataset], [Gym-Anything], [CUA-World], [long-horizon tasks]",
      "tldr": "Gym-Anything converts any software into an interactive computer-use environment via multi-agent setup and audit. It produces CUA-World with 10K+ long-horizon tasks spanning medical science, astronomy, and enterprise systems, plus CUA-World-Long with tasks requiring 500+ steps, far exceeding existing benchmarks.",
      "year": "2026",
      "key": "osu_aggarwal2026_gym-anything-turn-any-software-i"
    },
    {
      "title": "WebArena-Infinity: Generating Browser Environments with Verifiable Tasks at Scale",
      "url": "https://webarena.dev/webarena-infinity/",
      "authors": "Shuyan Zhou",
      "institutions": "Duke University",
      "date": "March 2026",
      "publisher": "Blog Post",
      "env": "[Web]",
      "keys": "[benchmark], [dataset], [environment synthesis], [verifiable rewards], [reinforcement learning], [WebArena], [WebArena-Infinity]",
      "tldr": "WebArena-Infinity automates the generation of high-authenticity web environments with verifiable tasks from static artifacts like user manuals, using a multi-agent pipeline of coding and browser-use agents. It produces 10 environments with 1,260 tasks and 2,070 trajectories. Agents achieve notably lower success rates than on manually built benchmarks, suggesting the generated tasks capture meaningful complexity.",
      "year": "2026",
      "key": "osu_zhou2026_webarena-infinity-generating-bro"
    },
    {
      "title": "PSPA-Bench: A Personalized Benchmark for Smartphone GUI Agent",
      "url": "https://arxiv.org/abs/2603.29318",
      "authors": "Hongyi Nie, Xunyuan Liu, Yudong Bai, Yaqing Wang, Yang Liu, Quanming Yao, Zhen Wang",
      "institutions": "Northwestern Polytechnical University, Tsinghua, PKU",
      "date": "March 31, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[benchmark], [dataset], [personalization], [PSPA-Bench]",
      "tldr": "PSPA-Bench evaluates personalization in smartphone GUI agents with 12,855+ personalized instructions across 10 daily-use scenarios and 22 mobile apps. Even the strongest of 11 benchmarked agents performs poorly under personalized settings, highlighting gaps in reasoning, perception, and long-term memory.",
      "year": "2026",
      "key": "osu_nie2026_pspa-bench-a-personalized-benchm"
    },
    {
      "title": "CUA-Suite: Massive Human-annotated Video Demonstrations for Computer-Use Agents",
      "url": "https://arxiv.org/abs/2603.24440",
      "authors": "Xiangru Jian, Shravan Nayak, Kevin Qinghong Lin, Aarash Feizi, Kaixin Li, Patrice Bechard, Spandana Gella, Sai Rajeswar",
      "institutions": "ServiceNow, University of Waterloo, Mila, Universit\u00e9 de Montr\u00e9al, McGill University, Oxford, NUS",
      "date": "March 25, 2026",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[dataset], [video demonstrations], [desktop workflows], [grounding dataset], [VideoCUA], [GroundCUA], [UI-Vision], [CUA-Suite]",
      "tldr": "CUA-Suite is a large-scale desktop-agent data ecosystem centered on continuous expert video rather than sparse screenshots. It combines VideoCUA, UI-Vision, and GroundCUA to provide 55 hours of demonstrations, dense grounding annotations, and evaluation data across 87 professional desktop applications where current foundation action models still fail frequently.",
      "year": "2026",
      "key": "osu_jian2026_cua-suite-massive-human-annotate"
    },
    {
      "title": "Video-Based Reward Modeling for Computer-Use Agents",
      "url": "https://arxiv.org/abs/2603.10178",
      "authors": "Linxin Song, Jieyu Zhang, Huanxin Sheng, Taiwei Shi, Gupta Rahul, Yang Liu, Ranjay Krishna, Jian Kang, Jieyu Zhao",
      "institutions": "USC, University of Washington, MBZUAI, Amazon AGI",
      "date": "March 10, 2026",
      "publisher": "arXiv",
      "env": "[Desktop], [Mobile]",
      "keys": "[reward model], [dataset], [execution video], [trajectory evaluation], [spatiotemporal token pruning], [ExeVR-53k], [ExeVRM]",
      "tldr": "This paper studies reward modeling from execution video rather than agent internals, introducing the ExeVR-53k dataset and an execution-video reward model that predicts success from keyframes plus the user instruction. The model scales evaluation across Ubuntu, macOS, Windows, and Android, outperforming strong proprietary models while providing finer temporal attribution.",
      "year": "2026",
      "key": "osu_song2026_video-based-reward-modeling-for"
    },
    {
      "title": "WebChain: A Large-Scale Human-Annotated Dataset of Real-World Web Interaction Traces",
      "url": "https://arxiv.org/abs/2603.05295",
      "authors": "Sicheng Fan, Rui Wan, Yifei Leng, Gaoning Liang, Li Ling, Yanyi Shang, Dehan Kong",
      "institutions": "Fudan, IMean AI",
      "date": "March 05, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[dataset], [benchmark], [triple alignment], [human annotation], [dual mid-training], [WebChainBench]",
      "tldr": "WebChain is a large human-annotated dataset of real-world web interaction traces with aligned visual, structural, and action supervision. The paper also proposes Dual Mid-Training, which separates spatial grounding from planning and improves performance on WebChainBench and other public web-agent benchmarks.",
      "year": "2026",
      "key": "osu_fan2026_webchain-a-large-scale-human-ann"
    },
    {
      "title": "Turing Test on Screen: A Benchmark for Mobile GUI Agent Humanization",
      "url": "https://arxiv.org/abs/2604.09574",
      "authors": "Jiachen Zhu, Lingyu Yang, Rong Shan, Congmin Zheng, Zeyu Zheng, Weiwen Liu, Yong Yu, Weinan Zhang, Jianghao Lin",
      "institutions": "SJTU",
      "date": "February 24, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[benchmark], [dataset], [humanization], [anti-detection], [touch dynamics], [AHB]",
      "tldr": "This paper formalizes mobile GUI agent humanization as a MinMax optimization between detector and agent, releases a high-fidelity dataset of mobile touch dynamics, and establishes the Agent Humanization Benchmark (AHB). Vanilla LMM agents are easily detectable due to unnatural kinematics; data-driven behavioral matching achieves high imitability without sacrificing utility.",
      "year": "2026",
      "key": "osu_zhu2026_turing-test-on-screen-a-benchmar"
    },
    {
      "title": "Modeling Distinct Human Interaction in Web Agents",
      "url": "https://arxiv.org/abs/2602.17588",
      "authors": "Faria Huq, Zora Zhiruo Wang, Zhanqiu Guo, Venu Arvind Arangarajan, Tianyue Ou, Frank Xu, Shuyan Zhou, Graham Neubig, Jeffrey P. Bigham",
      "institutions": "CMU, Duke University",
      "date": "February 19, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[dataset], [human-agent interaction], [intervention prediction], [interaction styles], [CowCorpus], [collaborative web agents]",
      "tldr": "This paper studies collaborative web agents through human intervention patterns, introducing CowCorpus with 400 real-user trajectories that mix human and agent actions. Modeling four distinct interaction styles substantially improves intervention prediction and raises user-rated usefulness in live agents.",
      "year": "2026",
      "key": "osu_huq2026_modeling-distinct-human-interact"
    },
    {
      "title": "AmbiBench: Benchmarking Mobile GUI Agents Beyond One-Shot Instructions in the Wild",
      "url": "https://arxiv.org/abs/2602.11750",
      "authors": "Jiazheng Sun, Mingxuan Li, Yingying Zhang, Jiayang Niu, Yachen Wu, Ruihan Jin, Shuyu Lei, Pengrongrui Tan, Zongyu Zhang, Ruoyi Wang, Jiachen Yang, Boyu Yang, Jiacheng Liu, Xin Peng",
      "institutions": "Fudan, Jilin University",
      "date": "February 12, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[benchmark], [dataset], [intent alignment], [ambiguous instructions], [MUSE], [AmbiBench]",
      "tldr": "Reframes mobile-agent evaluation around intent alignment rather than perfect one-shot instructions by organizing 240 real-world tasks across 25 apps into four clarity levels from detailed to ambiguous. It also introduces MUSE, an automated judge that scores not just task completion but interaction quality, showing that current agents still struggle badly when users are incomplete or ambiguous.",
      "year": "2026",
      "key": "osu_sun2026_ambibench-benchmarking-mobile-gu"
    },
    {
      "title": "CocoaBench: Evaluating Unified Digital Agents in the Wild",
      "url": "https://arxiv.org/abs/2604.11201",
      "authors": "Shibo Hao, Zhining Zhang, Zhiqi Liang, Tianyang Liu, Yuheng Zha, Qiyue Gao, Jixuan Chen, Zilong Wang, Zhoujun Cheng, Haoxiang Zhang, Junli Wang, Hexi Jin, Boyuan Zheng, Kun Zhou, Yu Wang, Feng Yao, Licheng Liu, Yijiang Li, Zhifei Li, Zhengtao Han, Pracha Promthaw, Tommaso Cerruti, Xiaohan Fu, Ziqiao Ma, Jingbo Shang, Lianhui Qin, Julian McAuley, Eric P. Xing, Zhengzhong Liu, Rupesh Kumar Srivastava, Zhiting Hu",
      "institutions": "UC San Diego, OSU, CMU, MBZUAI",
      "date": "April 13, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[benchmark], [unified digital agents], [long-horizon tasks], [visual grounding], [CocoaBench], [CocoaAgent]",
      "tldr": "CocoaBench evaluates unified digital agents on long-horizon tasks requiring flexible composition of vision, search, and coding. Tasks are specified by an instruction and an automatic evaluation function, enabling reliable scalable evaluation across agent infrastructures. The best-evaluated system reaches only 45.1%, exposing gaps in reasoning, tool use, and visual grounding.",
      "year": "2026",
      "key": "osu_hao2026_cocoabench-evaluating-unified-di"
    },
    {
      "title": "The Blind Spot of Agent Safety: How Benign User Instructions Expose Critical Vulnerabilities in Computer-Use Agents",
      "url": "https://arxiv.org/abs/2604.10577",
      "authors": "Xuwei Ding, Skylar Zhai, Linxin Song, Jiate Li, Taiwei Shi, Nicholas Meade, Siva Reddy, Jian Kang, Jieyu Zhao",
      "institutions": "USC, McGill, Mila",
      "date": "April 12, 2026",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[benchmark], [safety], [security], [unintended attacks], [OS-BLIND]",
      "tldr": "OS-BLIND benchmarks computer-use agents under unintended attack scenarios where benign instructions trigger harmful outcomes through environmental context. Most agents exceed 90% attack success rate, and even safety-aligned Claude 4.5 Sonnet reaches 73%. Existing safety defenses activate only initially and fail to re-engage during execution, especially when subtask decomposition obscures harmful intent.",
      "year": "2026",
      "key": "osu_ding2026_the-blind-spot-of-agent-safety-h"
    },
    {
      "title": "The Amazing Agent Race: Strong Tool Users, Weak Navigators",
      "url": "https://arxiv.org/abs/2604.10261",
      "authors": "Zae Myung Kim, Dongseok Lee, Jaehyung Kim, Vipul Raheja, Dongyeop Kang",
      "institutions": "University of Minnesota",
      "date": "April 11, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [DAG puzzles], [navigation], [tool use], [Wikipedia], [AAR]",
      "tldr": "The Amazing Agent Race introduces 1,400 DAG-puzzle legs that require fork-merge tool chains over Wikipedia, distinguishing navigation from tool-use ability. The best agent reaches only 37.2%, with navigation errors dominating (27-52% of trials) while tool-use errors stay below 17%, revealing a navigation blind spot invisible to linear benchmarks.",
      "year": "2026",
      "key": "osu_kim2026_the-amazing-agent-race-strong-to"
    },
    {
      "title": "HealthAdminBench: Evaluating Computer-Use Agents on Healthcare Administration Tasks",
      "url": "https://arxiv.org/abs/2604.09937",
      "authors": "Suhana Bedi, Ryan Welch, Ethan Steinberg, Michael Wornow, Taeil Matthew Kim, Haroun Ahmed, Peter Sterling, Bravim Purohit, Qurat Akram, Angelic Acosta, Esther Nubla, Pritika Sharma, Michael A. Pfeffer, Sanmi Koyejo, Nigam H. Shah",
      "institutions": "Stanford",
      "date": "April 10, 2026",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[benchmark], [healthcare], [HealthAdminBench], [EHR], [long-horizon tasks]",
      "tldr": "HealthAdminBench evaluates computer-use agents on healthcare administration via 4 realistic GUI environments (EHR, two payer portals, fax) and 135 expert-defined tasks decomposed into 1,698 subtasks. The best agent (Claude Opus 4.6 CUA) reaches only 36.3% end-to-end despite 82.8% subtask success, exposing a large gap to real-world reliability.",
      "year": "2026",
      "key": "osu_bedi2026_healthadminbench-evaluating-comp"
    },
    {
      "title": "CORA: Conformal Risk-Controlled Agents for Safeguarded Mobile GUI Automation",
      "url": "https://arxiv.org/abs/2604.09155",
      "authors": "Yushi Feng, Junye Du, Qifan Wang, Zizhan Ma, Qian Niu, Yutaka Matsuo, Long Feng, Lequan Yu",
      "institutions": "HKU, University of Tokyo",
      "date": "April 10, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[safety], [benchmark], [conformal risk control], [Phone-Harm], [CORA]",
      "tldr": "CORA reformulates safety as selective action execution: a Guardian model estimates action-conditional risk, Conformal Risk Control calibrates an execute/abstain boundary under a user-specified risk budget, and a Diagnostician proposes interventions for rejected actions. A Goal-Lock mechanism resists visual injection. Phone-Harm benchmark with step-level harm labels is also released.",
      "year": "2026",
      "key": "osu_feng2026_cora-conformal-risk-controlled-a"
    },
    {
      "title": "ClawBench: Can AI Agents Complete Everyday Online Tasks?",
      "url": "https://arxiv.org/abs/2604.08523",
      "authors": "Yuxuan Zhang, Yubo Wang, Yipeng Zhu, Penghui Du, Junwen Miao, Xuan Lu, Wendong Xu, Yunzhuo Hao, Songcheng Cai, Xiaochen Wang, Huaisong Zhang, Xian Wu, Yi Lu, Minyi Lei, Kai Zou, Huifeng Yin, Ping Nie, Liang Chen, Dongfu Jiang, Wenhu Chen, Kelsey R. Allen",
      "institutions": "UBC, Vector Institute, CMU, UWaterloo, SJTU, ZJU, HKUST, Tsinghua",
      "date": "April 09, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [realistic website], [long-horizon tasks], [ClawBench]",
      "tldr": "ClawBench evaluates AI agents on 153 everyday online tasks across 144 live production websites spanning purchases, bookings, and job applications. A lightweight interception layer blocks final submissions for safe evaluation. The best model (Claude Sonnet 4.6) achieves only 33.3%, exposing a large gap in real-world web automation.",
      "year": "2026",
      "key": "osu_zhang2026_clawbench-can-ai-agents-complete"
    },
    {
      "title": "KnowU-Bench: Towards Interactive, Proactive, and Personalized Mobile Agent Evaluation",
      "url": "https://arxiv.org/abs/2604.08455",
      "authors": "Tongbo Chen, Zhengxi Lu, Zhan Xu, Guocheng Shao, Shaohan Zhao, Fei Tang, Yong Du, Kaitao Song, Yizhou Liu, Yuchen Yan, Wenqi Zhang, Xu Tan, Weiming Lu, Jun Xiao, Yueting Zhuang, Yongliang Shen",
      "institutions": "ZJU, Apple, Tencent",
      "date": "April 09, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[benchmark], [personalization], [proactive agents], [KnowU-Bench]",
      "tldr": "KnowU-Bench is an online benchmark for personalized mobile agents on Android emulation with 42 general, 86 personalized, and 64 proactive tasks. It hides user profiles from the agent and forces genuine preference inference through multi-turn dialogues. Even frontier models fall below 50% under vague instructions requiring preference inference.",
      "year": "2026",
      "key": "osu_chen2026_knowu-bench-towards-interactive"
    },
    {
      "title": "What's Missing in Screen-to-Action? Towards a UI-in-the-Loop Paradigm for Multimodal GUI Reasoning",
      "url": "https://arxiv.org/abs/2604.06995",
      "authors": "Songze Li, Xiaoke Guo, Tianqi Liu, Biao Yi, Zhaoyan Gong, Zhiqiang Liu, Huajun Chen, Wen Zhang",
      "institutions": "ZJU",
      "date": "April 08, 2026",
      "publisher": "Findings of ACL 2026",
      "env": "[General GUI]",
      "keys": "[GUI grounding], [benchmark], [UILoop], [UI comprehension]",
      "tldr": "UILoop treats GUI reasoning as a cyclic Screen-UI elements-Action process, enabling MLLMs to explicitly learn the localization, semantic functions, and usage of key UI elements. It introduces UI Comprehension-Bench (26K samples) and achieves state-of-the-art GUI reasoning performance with improved interpretability.",
      "year": "2026",
      "key": "osu_li2026_what-s-missing-in-screen-to-acti"
    },
    {
      "title": "Don't Act Blindly: Robust GUI Automation via Action-Effect Verification and Self-Correction",
      "url": "https://arxiv.org/abs/2604.05477",
      "authors": "Yuzhe Zhang, Xianwei Xue, Xingyong Wu, Mengke Chen, Chen Liu, Xinran He, Run Shao, Feiran Liu, Huanmin Xu, Qiutong Pan, Haiwei Wang",
      "institutions": "Unknown",
      "date": "April 07, 2026",
      "publisher": "ACL 2026",
      "env": "[Mobile]",
      "keys": "[benchmark], [reinforcement learning], [GRPO], [action verification], [self-correction], [VeriGUI], [AndroidControl]",
      "tldr": "VeriGUI treats action-effect verification as a first-class RL objective to handle non-deterministic GUI environments with network delays, rendering lags, and system failures. A Thinking-Verification-Action-Expectation framework identifies failures; two-phase training with Robust SFT and GRPO using asymmetric verification rewards reduces failure loops. A new Robustness Benchmark built on AndroidControl evaluates failure recognition and correction.",
      "year": "2026",
      "key": "osu_zhang2026_don-t-act-blindly-robust-gui-aut"
    },
    {
      "title": "WebSP-Eval: Evaluating Web Agents on Website Security and Privacy Tasks",
      "url": "https://arxiv.org/abs/2604.06367",
      "authors": "Guruprasad Viswanathan Ramesh, Asmit Nayak, Basieem Siddique, Kassem Fawaz",
      "institutions": "UW-Madison",
      "date": "April 07, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [security], [privacy], [WebSP-Eval]",
      "tldr": "WebSP-Eval is the first framework evaluating web agents on user-facing website security and privacy tasks such as cookie preferences, privacy settings, and session revocation. Across 200 task instances on 28 websites, agents fail more than 45% on tasks with stateful UI elements like toggles and checkboxes.",
      "year": "2026",
      "key": "osu_ramesh2026_websp-eval-evaluating-web-agents"
    },
    {
      "title": "GUIDE: Interpretable GUI Agent Evaluation via Hierarchical Diagnosis",
      "url": "https://arxiv.org/abs/2604.04399",
      "authors": "Yuwen Zhai, Runze Li, Liang Wang, Nian Shi, Liwu Xu, Wei Zhang, Ran Lin, Bo Xu, Benlei Cui",
      "institutions": "Unknown",
      "date": "April 06, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[benchmark], [evaluation], [trajectory diagnosis], [hierarchical diagnosis], [error analysis], [GUIDE]",
      "tldr": "GUIDE decomposes GUI agent trajectory evaluation into three sequential stages \u2014 trajectory segmentation, subtask diagnosis, and structured error analysis \u2014 mirroring the compositional structure of GUI tasks. Evaluated on 932 industrial e-commerce trajectories, AGENTREWARDBENCH, and AndroidBench, it improves accuracy by up to 5.35 points over baselines while producing diagnostic insights.",
      "year": "2026",
      "key": "osu_zhai2026_guide-interpretable-gui-agent-ev"
    },
    {
      "title": "The Art of Building Verifiers for Computer Use Agents",
      "url": "https://arxiv.org/abs/2604.06240",
      "authors": "Corby Rosset, Pratyusha Sharma, Andrew Zhao, Miguel Gonzalez-Fernandez, Ahmed Awadallah",
      "institutions": "MSR",
      "date": "April 05, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [reward model], [verification], [CUAVerifierBench]",
      "tldr": "Presents lessons from building Universal Verifier for web agent trajectories, based on four principles: meaningful rubrics, separated process/outcome rewards, controllable vs. uncontrollable failure distinction, and divide-and-conquer context management. Reduces false positive rates to near zero compared to WebVoyager (45%+) and WebJudge (22%+).",
      "year": "2026",
      "key": "osu_rosset2026_the-art-of-building-verifiers-fo"
    },
    {
      "title": "When Users Change Their Mind: Evaluating Interruptible Agents in Long-Horizon Web Navigation",
      "url": "https://arxiv.org/abs/2604.00892",
      "authors": "Henry Peng Zou, Chunyu Miao, Wei-Chieh Huang, Yankai Chen, Yue Zhou, Hanrong Zhang, Yaozu Wu, Liancheng Fang, Zhengyao Gu, Zhen Zhang, Kening Zheng, Fangxin Wang, Yi Nian, Shanghao Li, Wenzhe Fan, Langzhou He, Weizhi Zhang, Xue Liu, Philip S. Yu",
      "institutions": "UIC, McGill, MBZUAI, UCSB, USC",
      "date": "April 01, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [interruptibility], [InterruptBench], [WebArena]",
      "tldr": "The first systematic study of interruptible agents in long-horizon web navigation. It formalizes three interruption types (addition, revision, retraction) and introduces InterruptBench derived from WebArena-Lite, showing that handling mid-task user interruptions remains challenging for current LLMs.",
      "year": "2026",
      "key": "osu_zou2026_when-users-change-their-mind-eva"
    },
    {
      "title": "Proactive Agent Research Environment: Simulating Active Users to Evaluate Proactive Assistants",
      "url": "https://arxiv.org/abs/2604.00842",
      "authors": "Deepak Nathani, Cheng Zhang, Chang Huan, Jiaming Shan, Yinfei Yang, Alkesh Patel, Zhe Gan, William Yang Wang, Michael Saxon, Xin Eric Wang",
      "institutions": "UC Santa Barbara, Apple",
      "date": "April 01, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[benchmark], [proactive agents], [Pare]",
      "tldr": "Pare models digital apps as finite state machines with stateful navigation to enable realistic active user simulation for proactive agents. Pare-Bench provides 143 diverse tasks spanning communication, productivity, scheduling, and lifestyle apps to test context observation, goal inference, and intervention timing.",
      "year": "2026",
      "key": "osu_nathani2026_proactive-agent-research-environ"
    },
    {
      "title": "Vision2Web: A Hierarchical Benchmark for Visual Website Development with Agent Verification",
      "url": "https://arxiv.org/abs/2603.26648",
      "authors": "Zehai He, Wenyi Hong, Zhen Yang, Ziyang Pan, Mingdao Liu, Xiaotao Gu, Jie Tang",
      "institutions": "Tsinghua, Zhipu",
      "date": "March 27, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [website development], [agent verification], [UI-to-code], [full-stack development], [Vision2Web]",
      "tldr": "Vision2Web is a hierarchical benchmark for visual website development that spans static UI-to-code, interactive frontend reproduction, and full-stack website construction. It evaluates coding agents with workflow-based verification using a GUI agent verifier and a VLM judge, and shows that current models still struggle badly on full-stack tasks.",
      "year": "2026",
      "key": "osu_he2026_vision2web-a-hierarchical-benchm"
    },
    {
      "title": "WebTestBench: Evaluating Computer-Use Agents towards End-to-End Automated Web Testing",
      "url": "https://arxiv.org/abs/2603.25226",
      "authors": "Fanheng Kong, Jingyuan Zhang, Yang Yue, Chenxi Sun, Yang Tian, Shi Feng, Xiaocui Yang, Daling Wang, Yu Tian, Jun Du, Wenchong Zeng, Han Li, Kun Gai",
      "institutions": "Northeastern University, Kuaishou Technology",
      "date": "March 26, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [automated testing], [defect detection], [checklist generation], [latent logical defects], [WebTestBench], [WebTester]",
      "tldr": "WebTestBench studies end-to-end automated web testing rather than ordinary task completion, decomposing the problem into checklist generation and defect detection across diverse web applications. Its WebTester baseline shows that current systems still struggle with test completeness, latent logical defects, and long-horizon reliability.",
      "year": "2026",
      "key": "osu_kong2026_webtestbench-evaluating-computer"
    },
    {
      "title": "GUIDE: A Benchmark for Understanding and Assisting Users in Open-Ended GUI Tasks",
      "url": "https://arxiv.org/abs/2603.25864",
      "authors": "Saelyne Yang, Jaesang Yu, Yi-Hao Peng, Kevin Qinghong Lin, Jae Won Cho, Yale Song, Juho Kim",
      "institutions": "KAIST, CMU, Oxford, Konkuk University, Google, SkillBench",
      "date": "March 26, 2026",
      "publisher": "CVPR 2026",
      "env": "[General GUI]",
      "keys": "[benchmark], [collaborative assistance], [behavior state detection], [intent prediction], [help prediction], [think-aloud data], [GUIDE]",
      "tldr": "GUIDE studies collaborative GUI assistance rather than pure task automation, using 67.5 hours of think-aloud recordings from 120 novice users across 10 software applications. It benchmarks behavior-state detection, intent prediction, and help prediction, and shows that current multimodal models still struggle to infer what users are doing and when intervention would be useful.",
      "year": "2026",
      "key": "osu_yang2026_guide-a-benchmark-for-understand"
    },
    {
      "title": "Ego2Web: A Web Agent Benchmark Grounded in Egocentric Videos",
      "url": "https://arxiv.org/abs/2603.22529",
      "authors": "Shoubin Yu, Lei Shu, Antoine Yang, Yao Fu, Srinivas Sunkara, Maria Wang, Jindong Chen, Mohit Bansal, Boqing Gong",
      "institutions": "Google DeepMind, UNC",
      "date": "March 23, 2026",
      "publisher": "CVPR 2026",
      "env": "[Web]",
      "keys": "[benchmark], [egocentric video], [LLM-as-a-judge], [web planning], [Ego2Web], [Ego2WebJudge]",
      "tldr": "Ego2Web is a benchmark that couples egocentric first-person videos with web tasks requiring real-world visual understanding before online interaction. It also introduces Ego2WebJudge, an LLM-as-a-judge evaluator with about 84% agreement with humans, and shows large headroom for current agents.",
      "year": "2026",
      "key": "osu_yu2026_ego2web-a-web-agent-benchmark-gr"
    },
    {
      "title": "AndroTMem: From Interaction Trajectories to Anchored Memory in Long-Horizon GUI Agents",
      "url": "https://arxiv.org/abs/2603.18429",
      "authors": "Yibo Shi, Jungang Li, Linghao Zhang, Zihao Dongfang, Biao Wu, Sicheng Tao, Yibo Yan, Chenxi Qin, Weiting Liu, Zhixin Lin, Hanqian Li, Yu Huang, Song Dai, Yonghua Hei, Yue Ding, Xiang Li, Shikang Wang, Chengdong Xu, Jingqi Liu, Xueying Ma, Zhiwen Zheng, Xiaofei Zhang, Bincheng Wang, Nichen Yang, Jie Wu, Lihua Tian, Chen Li, Xuming Hu",
      "institutions": "XJTU, HKUST(GZ), HKUST, CityU, University of Technology Sydney, Tianjin University, Fudan, Shandong University, CAS, Sun Yat-sen University, Northwestern Polytechnical University",
      "date": "March 19, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[benchmark], [agent memory], [long-horizon tasks], [Anchored State Memory], [AndroTMem-Bench], [AndroTMem]",
      "tldr": "AndroTMem studies interaction memory in long-horizon Android GUI agents through a 1,069-task benchmark designed to require carrying forward critical intermediate state. It introduces Anchored State Memory, which stores causally linked state anchors and improves completion rates by 5%-30.16% over replay and summary baselines across 12 agents.",
      "year": "2026",
      "key": "osu_shi2026_androtmem-from-interaction-traje"
    },
    {
      "title": "WebPII: Benchmarking Visual PII Detection for Computer-Use Agents",
      "url": "https://arxiv.org/abs/2603.17357",
      "authors": "Nathan Zhao",
      "institutions": "Stanford",
      "date": "March 18, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [privacy], [PII detection], [visual redaction], [e-commerce UI], [WebPII], [WebRedact]",
      "tldr": "WebPII is a benchmark for detecting personally identifiable information in web screenshots, centered on e-commerce interfaces where agents may expose sensitive content during browsing and form completion. It extends the PII taxonomy to transaction-level identifiers and partially filled forms, and pairs the benchmark with WebRedact to show practical privacy-preserving deployment.",
      "year": "2026",
      "key": "osu_zhao2026_webpii-benchmarking-visual-pii-d"
    },
    {
      "title": "UI-Zoomer: Uncertainty-Driven Adaptive Zoom-In for GUI Grounding",
      "url": "https://arxiv.org/abs/2604.14113",
      "authors": "Fei Tang, Bofan Chen, Zhengxi Lu, Tongbo Chen, Songqin Nong, Tao Jiang, Wenhao Xu, Weiming Lu, Jun Xiao, Yueting Zhuang, Yongliang Shen",
      "institutions": "ZJU",
      "date": "April 15, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[GUI grounding], [training-free], [uncertainty quantification], [adaptive zoom], [UI-Zoomer]",
      "tldr": "UI-Zoomer treats the trigger and scale of zoom-in as a prediction uncertainty quantification problem. A confidence-aware gate activates zoom-in only when needed, while an uncertainty-driven module picks per-instance crop sizes via variance decomposition. The training-free method improves GUI grounding by 4.2-13.4% on three benchmarks and is compatible with multiple model architectures.",
      "year": "2026",
      "key": "osu_tang2026_ui-zoomer-uncertainty-driven-ada"
    },
    {
      "title": "Towards GUI Agents: Vision-Language Diffusion Models for GUI Grounding",
      "url": "https://arxiv.org/abs/2603.26211",
      "authors": "Shrinidhi Kumbhar, Haofu Liao, Srikar Appalaraju, Kunwar Yashraj Singh",
      "institutions": "Arizona State University, Amazon (AWS Agentic AI)",
      "date": "March 27, 2026",
      "publisher": "CVPR 2026",
      "env": "[General GUI]",
      "keys": "[GUI grounding], [diffusion models], [hybrid masking], [bounding-box prediction], [LLaDA-V], [cross-platform]",
      "tldr": "This paper adapts the discrete diffusion model LLaDA-V to GUI grounding and proposes a hybrid masking schedule for bounding-box prediction. Across web, desktop, and mobile benchmarks, the diffusion model outperforms its linear-masked variant and remains competitive with autoregressive VLMs.",
      "year": "2026",
      "key": "osu_kumbhar2026_towards-gui-agents-vision-langua"
    },
    {
      "title": "AdaZoom-GUI: Adaptive Zoom-based GUI Grounding with Instruction Refinement",
      "url": "https://arxiv.org/abs/2603.17441",
      "authors": "Siqi Pei, Liang Tang, Tiaonan Duan, Long Chen, Shuxian Li, Kaer Huang, Yanzhe Jing, Yiqiang Yan, Bo Zhang, Chenghao Jiang, Borui Zhang, Jiwen Lu",
      "institutions": "Lenovo Research",
      "date": "March 18, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[GUI grounding], [instruction refinement], [adaptive zoom], [GRPO], [bounding-box prediction], [AdaZoom-GUI]",
      "tldr": "AdaZoom-GUI targets two concrete GUI-grounding bottlenecks: ambiguous natural-language instructions and tiny UI elements in high-resolution screenshots. It combines instruction rewriting with a conditional second-stage zoom-in pass and reports state-of-the-art grounding performance among comparable model sizes.",
      "year": "2026",
      "key": "osu_pei2026_adazoom-gui-adaptive-zoom-based"
    },
    {
      "title": "Zoom to Essence: Trainless GUI Grounding by Inferring upon Interface Elements",
      "url": "https://arxiv.org/abs/2603.14448",
      "authors": "Ziwei Liu, Tao Feng, Borui Kang, Yanbing Yang, Jun Luo",
      "institutions": "Sichuan University, Tsinghua, NJU, NTU",
      "date": "March 15, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[GUI grounding], [training-free], [inference scaling], [ZoomUI], [instruction rewriting], [progressive zooming]",
      "tldr": "ZoomUI is a training-free GUI grounding method built on the idea that complex interfaces can be decomposed into simpler visual elements that generic MLLMs already understand. It rewrites instructions into element-level visual descriptions and progressively zooms onto candidate UI regions, reaching or surpassing fine-tuned baselines without additional training.",
      "year": "2026",
      "key": "osu_liu2026_zoom-to-essence-trainless-gui-gr"
    },
    {
      "title": "WebTestPilot: Agentic End-to-End Web Testing against Natural Language Specification by Inferring Oracles with Symbolized GUI Elements",
      "url": "https://arxiv.org/abs/2602.11724",
      "authors": "Xiwen Teoh, Yun Lin, Duc-Minh Nguyen, Ruofei Ren, Wenjie Zhang, Jin Song Dong",
      "institutions": "NUS, SJTU",
      "date": "February 12, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[web testing], [bug detection], [GUI grounding], [test oracle], [symbolized GUI elements], [WebTestPilot]",
      "tldr": "WebTestPilot is an agentic end-to-end web-testing system that symbolizes GUI elements and infers test oracles from natural-language specifications. It achieves high precision and recall on bug-injected web apps and outperforms existing baselines in automated web testing.",
      "year": "2026",
      "key": "osu_teoh2026_webtestpilot-agentic-end-to-end"
    },
    {
      "title": "POINTS-GUI-G: GUI-Grounding Journey",
      "url": "https://arxiv.org/abs/2602.06391",
      "authors": "Zhongyin Zhao, Yuan Liu, Yikun Liu, Haicheng Wang, Le Tian, Xiao Zhou, Yangxiu You, Zilin Yu, Yang Yu, Jie Zhou",
      "institutions": "WeChat AI",
      "date": "February 06, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[GUI grounding], [data engineering], [vision encoder training], [verifiable rewards], [POINTS-GUI-G-8B], [ScreenSpot-pro]",
      "tldr": "POINTS-GUI-G studies how to build strong GUI grounding from a base model without strong initial spatial grounding. It attributes gains to multi-source data engineering, improved vision-encoder training, and RL with verifiable rewards, producing competitive results across several grounding benchmarks.",
      "year": "2026",
      "key": "osu_zhao2026_points-gui-g-gui-grounding-journ"
    },
    {
      "title": "Trifuse: Enhancing Attention-Based GUI Grounding via Multimodal Fusion",
      "url": "https://arxiv.org/abs/2602.06351",
      "authors": "Longhui Ma, Di Zhao, Siwei Wang, Zhao Lv, Miao Wang",
      "institutions": "National University of Defense Technology, Academy of Military Sciences",
      "date": "February 06, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[GUI grounding], [multimodal fusion], [attention mechanism], [training-free], [OCR], [Trifuse]",
      "tldr": "Trifuse is a training-free GUI grounding method that fuses MLLM attention, OCR text, and icon caption signals through a consensus-based fusion strategy. It improves grounding across multiple benchmarks without task-specific fine-tuning.",
      "year": "2026",
      "key": "osu_ma2026_trifuse-enhancing-attention-base"
    },
    {
      "title": "SSL: Sweet Spot Learning for Differentiated Guidance in Agentic Optimization",
      "url": "https://arxiv.org/abs/2601.22491",
      "authors": "Jinyang Wu, Changpeng Yang, Yuhao Shen, Fangzhi Xu, Bolin Ni, Chonghua Liao, Yuchen Liu, Hongzhen Wang, Shuai Nie, Shuai Zhang, Haoran Luo, Jiaming Xu",
      "institutions": "Tsinghua, Xiaomi, ZJU, NTU, Institute of Automation, CAS",
      "date": "January 30, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[reinforcement learning], [tiered rewards], [reward shaping], [GUI grounding], [planning], [SSL]",
      "tldr": "SSL replaces binary verifier rewards with progressively amplified tiered rewards that distinguish higher- and lower-quality successful trajectories. Across GUI perception, short- and long-horizon planning, and reasoning benchmarks, it improves optimization stability and reaches up to 2.5x better sample efficiency than binary-reward baselines.",
      "year": "2026",
      "key": "osu_wu2026_ssl-sweet-spot-learning-for-diff"
    },
    {
      "title": "V2P: Visual Attention Calibration for GUI Grounding via Background Suppression and Center Peaking",
      "url": "https://arxiv.org/abs/2601.06899",
      "authors": "Jikai Chen, Long Chen, Dong Wang, Qinglin Su, Zhixuan Chu, Bingguang Hao, Leilei Gan, Chenyi Zhuang, Jinjie Gu",
      "institutions": "ZJU, Inclusion AI, Ant Group",
      "date": "January 11, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[GUI grounding], [visual attention], [background suppression], [Fitts' law], [V2P]",
      "tldr": "V2P improves attention-based GUI grounding by suppressing irrelevant background regions and using a Fitts\u2019 Law-inspired Gaussian peak to emphasize an element\u2019s actionable center over its edges. The paper reports 92.4% on ScreenSpot-v2 and 52.5% on ScreenSpot-Pro, with ablations confirming both components matter.",
      "year": "2026",
      "key": "osu_chen2026_v2p-visual-attention-calibration"
    },
    {
      "title": "VenusBench-GD: A Comprehensive Multi-Platform GUI Benchmark for Diverse Grounding Tasks",
      "url": "https://arxiv.org/abs/2512.16501",
      "authors": "Beitong Zhou, Zhexiao Huang, Yuan Guo, Zhangxuan Gu, Tianyu Xia, Zichen Luo, Fei Tang, Dehan Kong, Yanyi Shang, Suling Ou, Zhenlin Guo, Changhua Meng, Shuheng Shen",
      "institutions": "Venus Team, Ant Group, iMean AI",
      "date": "December 18, 2025",
      "publisher": "arXiv",
      "env": "[Desktop], [Mobile], [Web]",
      "keys": "[benchmark], [GUI grounding], [bilingual benchmark], [hierarchical evaluation], [VenusBench-GD]",
      "tldr": "VenusBench-GD is a bilingual GUI grounding benchmark spanning mobile, desktop, and web platforms, and organizes evaluation into basic and advanced grounding tasks. The paper uses this hierarchy to show that general-purpose multimodal models have mostly caught up on basic grounding, while advanced tasks still expose substantial reasoning and robustness gaps.",
      "year": "2025",
      "key": "osu_zhou2025_venusbench-gd-a-comprehensive-mu"
    },
    {
      "title": "TreeCUA: Efficiently Scaling GUI Automation with Tree-Structured Verifiable Evolution",
      "url": "https://arxiv.org/abs/2602.09662",
      "authors": "Deyang Jiang, Jing Huang, Xuanle Zhao, Lei Chen, Liming Zheng, Fanfan Liu, Haibo Qiu, Peng Shi, Zhixiong Zeng",
      "institutions": "Meituan",
      "date": "February 10, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[planning], [multi-agent], [tree-structured evolution], [trajectory generation], [TreeCUA], [TreeCUA-DPO]",
      "tldr": "TreeCUA tackles the scaling bottleneck in GUI planning by organizing exploration trajectories as reusable tree structures with verification, summarization, and evaluation. The resulting data supports TreeCUA-DPO, which improves planning quality and out-of-domain generalization.",
      "year": "2026",
      "key": "osu_jiang2026_treecua-efficiently-scaling-gui"
    },
    {
      "title": "MobileWorldBench: Towards Semantic World Modeling For Mobile Agents",
      "url": "https://arxiv.org/abs/2512.14014",
      "authors": "Shufan Li, Konstantinos Kallidromitis, Akash Gokul, Yusuke Kato, Kazuki Kozuka, Aditya Grover",
      "institutions": "UCLA, Panasonic AI Research, Salesforce AI Research",
      "date": "December 16, 2025",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[dataset], [benchmark], [semantic world model], [world model], [planning], [MobileWorldBench]",
      "tldr": "MobileWorldBench studies mobile world modeling through language-described state transitions instead of pixel prediction. It benchmarks vision-language models as mobile world models, releases a 1.4M-sample MobileWorld training set, and shows that these semantic world models can directly improve downstream mobile-agent planning.",
      "year": "2025",
      "key": "osu_li2025_mobileworldbench-towards-semanti"
    },
    {
      "title": "Building a Stable Planner: An Extended Finite State Machine Based Planning Module for Mobile GUI Agent",
      "url": "https://arxiv.org/abs/2505.14141",
      "authors": "Fanglin Mo, Junzhe Chen, Haoxuan Zhu, Xuming Hu",
      "institutions": "HKUST(GZ), South China University of Technology",
      "date": "May 20, 2025",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[framework], [EFSM], [planning], [plug-and-play planner], [SPlanner]",
      "tldr": "SPlanner addresses the instability of step-by-step mobile planning by modeling apps as extended finite state machines and converting traversed execution paths into natural-language plans. As a plug-and-play planning module, it substantially improves mobile-agent task completion on AndroidWorld.",
      "year": "2025",
      "key": "osu_mo2025_building-a-stable-planner-an-ext"
    },
    {
      "title": "WebRollback: Enhancing Web Agents with Explicit Rollback Mechanisms",
      "url": "https://arxiv.org/abs/2504.11788",
      "authors": "Zhisong Zhang, Tianqing Fang, Kaixin Ma, Wenhao Yu, Hongming Zhang, Haitao Mi, Dong Yu",
      "institutions": "CityU, Tencent AI Lab",
      "date": "April 16, 2025",
      "publisher": "EACL 2026 (Oral)",
      "env": "[Web]",
      "keys": "[rollback mechanism], [backtracking], [planning], [Mind2Web-Live], [WebVoyager], [WebRollback]",
      "tldr": "WebRollback gives web agents an explicit way to revert to earlier states in a navigation trajectory instead of following a purely greedy one-way search. Evaluated on Mind2Web-Live and WebVoyager in both zero-shot and fine-tuned settings, the rollback mechanism improves live web navigation effectiveness and efficiency.",
      "year": "2025",
      "key": "osu_zhang2025_webrollback-enhancing-web-agents"
    },
    {
      "title": "LiteWebAgent: The Open-Source Suite for VLM-Based Web-Agent Applications",
      "url": "https://aclanthology.org/2025.naacl-demo.36/",
      "authors": "Danqing Zhang, Balaji Rama, Jingyi Ni, Shiying He, Fu Zhao, Kunyu Chen, Arnold Chen, Junyu Cao",
      "institutions": "PathOnAI.org, Rutgers University, UT Austin",
      "date": "March 04, 2025",
      "publisher": "NAACL 2025 System Demonstrations",
      "env": "[Web]",
      "keys": "[framework], [planning], [workflow memory], [tree search], [CDP], [LiteWebAgent]",
      "tldr": "LiteWebAgent is an open-source suite for web-agent applications built around a modular framework that decouples action generation from action grounding. It integrates planning, workflow memory, and tree search, and ships both as a remote-browser web app and as a Chrome extension controlled through CDP.",
      "year": "2025",
      "key": "osu_zhang2025_litewebagent-the-open-source-sui"
    },
    {
      "title": "WorkArena++: Towards Compositional Planning and Reasoning-based Common Knowledge Work Tasks",
      "url": "https://proceedings.neurips.cc/paper_files/paper/2024/hash/0b82662b6c32e887bb252a74d8cb2d5e-Abstract-Datasets_and_Benchmarks_Track.html",
      "authors": "L\u00e9o Boisvert, Megh Thakkar, Maxime Gasse, Massimo Caccia, Thibault Le Sellier De Chezelles, Quentin Cappart, Nicolas Chapados, Alexandre Lacoste, Alexandre Drouin",
      "institutions": "ServiceNow Research, Mila, Polytechnique Montr\u00e9al, Chandar Research Lab",
      "date": "July 07, 2024",
      "publisher": "NeurIPS 2024 Datasets and Benchmarks Track (Poster)",
      "env": "[Web]",
      "keys": "[benchmark], [dataset], [planning], [knowledge work], [compositional tasks], [oracle traces], [WorkArena++]",
      "tldr": "WorkArena++ is a web benchmark of 682 enterprise knowledge-work tasks built on ServiceNow to stress compositional planning, retrieval, reasoning, and contextual understanding. Besides the benchmark itself, it adds a mechanism for generating thousands of oracle observation-action traces that can be used to fine-tune web agents.",
      "year": "2024",
      "key": "osu_boisvert2024_workarena-towards-compositional"
    },
    {
      "title": "A Real-World WebAgent with Planning, Long Context Understanding, and Program Synthesis",
      "url": "https://openreview.net/forum?id=9JQtrumvg8",
      "authors": "Izzeddin Gur, Hiroki Furuta, Austin Huang, Mustafa Safdari, Yutaka Matsuo, Douglas Eck, Aleksandra Faust",
      "institutions": "Google DeepMind, University of Tokyo",
      "date": "July 24, 2023",
      "publisher": "ICLR 2024 (Oral)",
      "env": "[Web]",
      "keys": "[framework], [planning], [HTML-T5], [program synthesis], [WebAgent]",
      "tldr": "WebAgent is a modular real-world web agent that decomposes instructions into sub-instructions, summarizes long HTML into task-relevant snippets, and executes generated Python programs on websites. The paper pairs that agent design with HTML-T5, a long-context model for HTML planning and summarization.",
      "year": "2023",
      "key": "osu_gur2023_a-real-world-webagent-with-plann"
    },
    {
      "title": "Android Coach: Improve Online Agentic Training Efficiency with Single State Multiple Actions",
      "url": "https://arxiv.org/abs/2604.07277",
      "authors": "Guo Gan, Yuxuan Ding, Cong Chen, Yuwei Ren, Yin Huang, Hong Zhou",
      "institutions": "Unknown",
      "date": "April 08, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[reinforcement learning], [reward model], [training efficiency], [process reward model], [Android Coach]",
      "tldr": "Android Coach shifts online RL training from Single State Single Action to Single State Multiple Actions by learning a critic that estimates action values and integrating a process reward model with group-wise advantage estimation. It improves UI-TARS-1.5-7B by 7.5% on AndroidLab and 8.3% on AndroidWorld with 1.4x higher training efficiency than PPO and GRPO.",
      "year": "2026",
      "key": "osu_gan2026_android-coach-improve-online-age"
    },
    {
      "title": "UI-Voyager: A Self-Evolving GUI Agent Learning via Failed Experience",
      "url": "https://arxiv.org/abs/2603.24533",
      "authors": "Zichuan Lin, Feiyu Liu, Yijun Yang, Jiafei Lyu, Yiming Gao, Yicheng Liu, Zhicong Lu, Yangbin Yu, Mingyu Yang, Junyou Li, Deheng Ye, Jie Jiang",
      "institutions": "Tencent Hunyuan",
      "date": "March 25, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[reinforcement learning], [self-evolving], [failed trajectory learning], [RFT], [GRSD], [AndroidWorld], [UI-Voyager]",
      "tldr": "UI-Voyager is a self-evolving mobile GUI agent that learns from failed trajectories instead of manual annotations. Its two-stage training combines rejection fine-tuning with group-relative self-distillation to turn successful rollouts into dense corrective supervision, yielding 81.0% Pass@1 on AndroidWorld with a 4B model.",
      "year": "2026",
      "key": "osu_lin2026_ui-voyager-a-self-evolving-gui-a"
    },
    {
      "title": "OS-Themis: A Scalable Critic Framework for Generalist GUI Rewards",
      "url": "https://arxiv.org/abs/2603.19191",
      "authors": "Zehao Li, Zhenyu Wu, Yibo Zhao, Bowen Yang, Jingjing Xie, Zhaoyang Liu, Zhoumianze Liu, Kaiming Jin, Jianze Liang, Zonglin Li, Feng Wu, Bowen Zhou, Zun Wang, Zichen Ding",
      "institutions": "USTC, Shanghai AI Laboratory, CUHK MMLab, HKUST, NUS",
      "date": "March 19, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[reward model], [reinforcement learning], [critic framework], [OmniGUIRewardBench], [milestone decomposition], [OS-Themis]",
      "tldr": "OS-Themis is a scalable critic framework for GUI reward modeling that breaks trajectories into verifiable milestones and audits the evidence chain before issuing a verdict. It improves AndroidWorld training and filtering loops and introduces OmniGUIRewardBench as a cross-platform benchmark for GUI outcome rewards.",
      "year": "2026",
      "key": "osu_li2026_os-themis-a-scalable-critic-fram"
    },
    {
      "title": "Generalization in Online Reinforcement Learning for Mobile Agents",
      "url": "https://arxiv.org/abs/2603.07432",
      "authors": "Li Gu, Zihuan Jiang, Zhixiang Chi, Huan Liu, Ziqiang Wang, Yuanhao Yu, Glen Berseth, Yang Wang",
      "institutions": "Mila, Concordia University, Universit\u00e9 de Montr\u00e9al, CIFAR AI Chair, University of Toronto, McMaster University",
      "date": "March 08, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[reinforcement learning], [benchmark], [generalization], [AndroidWorld-Generalization], [GRPO], [test-time adaptation]",
      "tldr": "This paper studies generalization in online RL for mobile agents, introducing AndroidWorld-Generalization to measure transfer to unseen instances, templates, and applications. Its open RL training system shows gains over supervised fine-tuning on unseen instances, but also highlights that unseen templates and apps remain much harder without additional adaptation.",
      "year": "2026",
      "key": "osu_gu2026_generalization-in-online-reinfor"
    },
    {
      "title": "WebFactory: Automated Compression of Foundational Language Intelligence into Grounded Web Agents",
      "url": "https://arxiv.org/abs/2603.05044",
      "authors": "Sicheng Fan, Qingyun Shi, Shengze Xu, Shengbo Cai, Tieyong Zeng, Li Ling, Yanyi Shang, Dehan Kong",
      "institutions": "Fudan, IMean AI, CUHK, Tsinghua",
      "date": "March 05, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[reinforcement learning], [synthetic data], [environment synthesis], [task generation], [embodiment potential], [WebFactory]",
      "tldr": "WebFactory presents a closed-loop training pipeline that compresses LLM latent internet knowledge into grounded web-agent behavior through synthetic environment generation, task generation, trajectory collection, and decomposed-reward RL. It matches agents trained on comparable amounts of human data while using synthetic data from only 10 websites.",
      "year": "2026",
      "key": "osu_fan2026_webfactory-automated-compression"
    },
    {
      "title": "CGL: Advancing Continual GUI Learning via Reinforcement Fine-Tuning",
      "url": "https://arxiv.org/abs/2603.02951",
      "authors": "Zhenquan Yao, Zitong Huang, Yihan Zeng, Jianhua Han, Hang Xu, Chun-Mei Feng, Jianwei Ma, Wangmeng Zuo",
      "institutions": "Harbin Institute of Technology, Huawei Noah's Ark Lab, University College Dublin, PKU",
      "date": "March 03, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[continual learning], [reinforcement learning], [GRPO], [gradient surgery], [policy entropy], [AndroidControl-CL], [CGL]",
      "tldr": "CGL studies continual GUI learning under app updates, combining supervised adaptation with reinforcement fine-tuning to retain prior interaction skills. It uses policy-entropy-guided SFT weighting and gradient surgery against GRPO anchor gradients, and introduces AndroidControl-CL to benchmark continual adaptation without catastrophic forgetting.",
      "year": "2026",
      "key": "osu_yao2026_cgl-advancing-continual-gui-lear"
    },
    {
      "title": "GUI-Libra: Training Native GUI Agents to Reason and Act with Action-aware Supervision and Partially Verifiable RL",
      "url": "https://arxiv.org/abs/2602.22190",
      "authors": "Rui Yang, Qianhui Wu, Zhaoyang Wang, Hanyang Chen, Ke Yang, Hao Cheng, Huaxiu Yao, Baoling Peng, Huan Zhang, Jianfeng Gao, Tong Zhang",
      "institutions": "UIUC, Microsoft, UNC",
      "date": "February 25, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[post-training], [reinforcement learning], [action-aware supervision], [partial verifiability], [GUI reasoning dataset], [GUI-Libra]",
      "tldr": "GUI-Libra is a post-training recipe for native GUI agents that combines curated reasoning data, action-aware supervised fine-tuning, and partially verifiable RL. It targets the mismatch between chain-of-thought reasoning and grounding, and improves both step-level accuracy and end-to-end task completion on web and mobile benchmarks.",
      "year": "2026",
      "key": "osu_yang2026_gui-libra-training-native-gui-ag"
    },
    {
      "title": "Building Autonomous GUI Navigation via Agentic-Q Estimation and Step-Wise Policy Optimization",
      "url": "https://arxiv.org/abs/2602.13653",
      "authors": "Yibo Wang, Guangda Huzhang, Yuwei Hu, Yu Xia, Shiyin Lu, Qing-Guo Chen, Zhao Xu, Weihua Luo, Kaifu Zhang, Lijun Zhang",
      "institutions": "National Key Laboratory for Novel Software Technology, NJU, Ovis Team, Alibaba Group",
      "date": "February 14, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[reinforcement learning], [agentic-Q estimation], [step-wise policy optimization], [Ovis2.5-9B], [grounding]",
      "tldr": "This paper trains GUI agents with an agentic-Q model that estimates each action's contribution to task completion and a step-wise policy optimization routine decoupled from online interaction. The design keeps data collection manageable while stabilizing updates and improving navigation and grounding performance.",
      "year": "2026",
      "key": "osu_wang2026_building-autonomous-gui-navigati"
    },
    {
      "title": "OpAgent: Operator Agent for Web Navigation",
      "url": "https://arxiv.org/abs/2602.13559",
      "authors": "Yuyu Guo, Wenjie Yang, Siyuan Yang, Ziyang Liu, Cheng Chen, Yuan Wei, Yun Hu, Yang Huang, Guoliang Hao, Dongsheng Yuan, Jianming Wang, Xin Chen, Hang Yu, Lei Lei, Peng Di",
      "institutions": "Ant Group",
      "date": "February 14, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[reinforcement learning], [planner-grounder-reflector-summarizer], [hierarchical multitask fine-tuning], [WebArena], [OpAgent]",
      "tldr": "OpAgent combines a modular planner-grounder-reflector-summarizer design with online reinforcement learning on unconstrained web environments. The paper reports strong WebArena performance and studies how modular coordination and RL improve web navigation.",
      "year": "2026",
      "key": "osu_guo2026_opagent-operator-agent-for-web-n"
    },
    {
      "title": "Adaptive Milestone Reward for GUI Agents",
      "url": "https://arxiv.org/abs/2602.11524",
      "authors": "Congmin Zheng, Xiaoyun Mo, Xinbei Ma, Qiqiang Lin, Yin Zhao, Jiachen Zhu, Xingyu Lou, Jun Wang, Zhaoxiang Wang, Weiwen Liu, Zhuosheng Zhang, Yong Yu, Weinan Zhang",
      "institutions": "SJTU, OPPO Research Institute",
      "date": "February 12, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[reinforcement learning], [reward shaping], [credit assignment], [milestone reward], [ADMIRE], [AndroidWorld]",
      "tldr": "ADMIRE is a reinforcement-learning reward design for GUI agents that distills adaptive, verifiable milestones from successful trajectories and pairs them with asymmetric credit assignment. It improves AndroidWorld performance by more than 10 absolute points and transfers to other RL algorithms and environments.",
      "year": "2026",
      "key": "osu_zheng2026_adaptive-milestone-reward-for-gu"
    },
    {
      "title": "MagicGUI-RMS: A Multi-Agent Reward Model System for Self-Evolving GUI Agents via Automated Feedback Reflux",
      "url": "https://arxiv.org/abs/2601.13060",
      "authors": "Zecheng Li, Zhihui Cao, Wenke Huang, Yudong Zhang, Keying Qi, Rui Wang, Zeyu Zheng, Jian Zhao, Hao Zhu, Hengxin Wu, Yuran Wang, Guitao Fan, Guokun Wu, Yicong Liu, Zhilin Gao, Haikun Xu, He Yang, Minqi Xiang, Xingyu Liu, Zuojian Wang",
      "institutions": "Honor Device Co., Ltd.",
      "date": "January 19, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[reward model], [multi-agent system], [data construction], [data reflux], [MagicGUI-RMS]",
      "tldr": "MagicGUI-RMS combines a domain-specific reward model with a general-purpose reward model to score GUI trajectories, propose corrections, and feed improved data back into later training rounds. It also introduces an automated reward-data construction pipeline and reports gains in task accuracy and behavioral robustness.",
      "year": "2026",
      "key": "osu_li2026_magicgui-rms-a-multi-agent-rewar"
    },
    {
      "title": "CUARewardBench: A Benchmark for Evaluating Reward Models on Computer-using Agent",
      "url": "https://arxiv.org/abs/2510.18596",
      "authors": "Haojia Lin, Xiaoyu Tan, Yulei Qin, Zihan Xu, Yuchen Shi, Zongyi Li, Gang Li, Shaofei Cai, Siqi Cai, Chaoyou Fu, Ke Li, Xing Sun",
      "institutions": "Tencent Youtu Lab, PKU, NJU",
      "date": "October 21, 2025",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[benchmark], [reward model], [outcome reward model], [process reward model], [expert annotation], [CUARewardBench], [UPE]",
      "tldr": "CUARewardBench benchmarks both outcome and process reward models for desktop computer-use evaluation using expert-annotated trajectories from 10 software categories and 7 agent architectures. It shows that current reward models are still unreliable and introduces Unanimous Prompt Ensemble (UPE) to improve reward-model precision.",
      "year": "2025",
      "key": "osu_lin2025_cuarewardbench-a-benchmark-for-e"
    },
    {
      "title": "UI-Genie: A Self-Improving Approach for Iteratively Boosting MLLM-based Mobile GUI Agents",
      "url": "https://arxiv.org/abs/2505.21496",
      "authors": "Han Xiao, Guozhi Wang, Yuxiang Chai, Zimu Lu, Weifeng Lin, Hao He, Lue Fan, Liuyang Bian, Rui Hu, Liang Liu, Shuai Ren, Yafei Wen, Xiaoxin Chen, Aojun Zhou, Hongsheng Li",
      "institutions": "CUHK MMLab, vivo AI Lab, CPII under InnoHK",
      "date": "May 27, 2025",
      "publisher": "NeurIPS 2025 (Poster)",
      "env": "[Mobile]",
      "keys": "[model], [dataset], [reward model], [self-improvement], [outcome verification], [UI-Genie]",
      "tldr": "UI-Genie targets two mobile-agent bottlenecks: reliable outcome verification and scalable high-quality training data. It combines an interleaved reward model with a reward-guided self-improvement loop, releases reward-specific GUI datasets, and reports stronger mobile-agent performance across multiple rounds of self-improvement.",
      "year": "2025",
      "key": "osu_xiao2025_ui-genie-a-self-improving-approa"
    },
    {
      "title": "ProgRM: Build Better GUI Agents with Progress Rewards",
      "url": "https://arxiv.org/abs/2505.18121",
      "authors": "Danyang Zhang, Situo Zhang, Ziyue Yang, Zichen Zhu, Zihan Zhao, Ruisheng Cao, Lu Chen, Kai Yu",
      "institutions": "SJTU AI Institute, SJTU, Jiangsu Key Lab of Language Computing, Suzhou Laboratory",
      "date": "May 23, 2025",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[reinforcement learning], [reward model], [progress reward], [dense rewards], [LCS self-annotation], [ProgRM]",
      "tldr": "ProgRM studies how to replace coarse outcome-only rewards with dense step-level progress signals for GUI-agent reinforcement learning. It uses an LCS-based self-annotation method to assign progress labels from successful trajectories and shows that progress rewards outperform outcome reward models across GUI benchmarks.",
      "year": "2025",
      "key": "osu_zhang2025_progrm-build-better-gui-agents-w"
    },
    {
      "title": "Web-Shepherd: Advancing PRMs for Reinforcing Web Agents",
      "url": "https://arxiv.org/abs/2505.15277",
      "authors": "Hyungjoo Chae, Sunghwan Kim, Junhee Cho, Seungone Kim, Seungjun Moon, Gyeom Hwangbo, Dongha Lim, Minjin Kim, Yeonjun Hwang, Minju Gwak, Dongwook Choi, Minseok Kang, Gwanhoon Im, ByeongUng Cho, Hyojun Kim, Jun Hee Han, Taeyoon Kwon, Minju Kim, Beong-woo Kwak, Dongjin Kang, Jinyoung Yeo",
      "institutions": "Yonsei University, CMU",
      "date": "May 21, 2025",
      "publisher": "NeurIPS 2025 (Spotlight)",
      "env": "[Web]",
      "keys": "[model], [dataset], [benchmark], [reward model], [WebRewardBench], [Web-Shepherd]",
      "tldr": "Web-Shepherd introduces the first process reward model specialized for web navigation, along with the WebPRM Collection of 40K step-level preference pairs and the WebRewardBench meta-evaluation benchmark. It substantially outperforms generic frontier-model verifiers on web trajectories while reducing verification cost enough for both RL training and test-time use.",
      "year": "2025",
      "key": "osu_chae2025_web-shepherd-advancing-prms-for"
    },
    {
      "title": "A3: Android Agent Arena for Mobile GUI Agents with Essential-State Procedural Evaluation",
      "url": "https://arxiv.org/abs/2501.01149",
      "authors": "Yuxiang Chai, Shunye Tang, Han Xiao, Weifeng Lin, Hanhao Li, Jiayu Zhang, Liang Liu, Pengxiang Zhao, Guangyi Liu, Guozhi Wang, Shuai Ren, Rongduo Han, Haining Zhang, Siyuan Huang, Hongsheng Li",
      "institutions": "CUHK, vivo AI Lab, SJTU",
      "date": "January 02, 2025",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[benchmark], [essential-state evaluation], [procedural evaluation], [reward model], [A3]",
      "tldr": "A3 is a mobile GUI benchmark built from 100 tasks over 20 dynamic online Android apps to evaluate agents beyond static or offline settings. Its essential-state procedural evaluation uses MLLMs as reward models to verify both intermediate progress and final completion on real online apps.",
      "year": "2025",
      "key": "osu_chai2025_a3-android-agent-arena-for-mobil"
    },
    {
      "title": "OS-Genesis: Automating GUI Agent Trajectory Construction via Reverse Task Synthesis",
      "url": "https://aclanthology.org/2025.acl-long.277/",
      "authors": "Qiushi Sun, Kanzhi Cheng, Zichen Ding, Chuanyang Jin, Yian Wang, Fangzhi Xu, Zhenyu Wu, Chengyou Jia, Liheng Chen, Zhoumianze Liu, Ben Kao, Guohao Li, Junxian He, Yu Qiao, Zhiyong Wu",
      "institutions": "Shanghai AI Laboratory, HKU, JHU, SJTU, Oxford, HKUST",
      "date": "December 27, 2024",
      "publisher": "ACL 2025",
      "env": "[General GUI]",
      "keys": "[dataset], [trajectory synthesis], [reverse task synthesis], [reward model], [OS-Genesis]",
      "tldr": "OS-Genesis tackles the lack of high-quality GUI trajectories by synthesizing them without preset tasks or human demonstrations. It first explores with step-level interactions, then retrospectively derives tasks and filters the resulting trajectories with a reward model, producing more diverse training data for GUI agents.",
      "year": "2024",
      "key": "osu_sun2024_os-genesis-automating-gui-agent"
    },
    {
      "title": "Preference Redirection via Attention Concentration: An Attack on Computer Use Agents",
      "url": "https://arxiv.org/abs/2604.08005",
      "authors": "Dominik Seip, Matthias Hein",
      "institutions": "University of T\u00fcbingen",
      "date": "April 09, 2026",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[security], [safety], [attack], [adversarial patch], [attention manipulation], [PRAC]",
      "tldr": "PRAC is a novel attack on Computer Use Agents that redirects model attention toward a stealthy adversarial patch to alter internal preferences rather than directly manipulating outputs. The attack influences product selection on online shopping platforms and generalizes across fine-tuned variants of the same backbone, highlighting risks for CUAs built on open-weight models.",
      "year": "2026",
      "key": "osu_seip2026_preference-redirection-via-atten"
    },
    {
      "title": "AgentRAE: Remote Action Execution through Notification-based Visual Backdoors against Screenshots-based Mobile GUI Agents",
      "url": "https://arxiv.org/abs/2603.23007",
      "authors": "Yutao Luo, Haotian Zhu, Shuchao Pang, Zhigang Lu, Tian Dong, Yongbin Zhou, Minhui Xue",
      "institutions": "Nanjing University of Science and Technology, Macquarie University, Western Sydney University, HKU, CSIRO Data61",
      "date": "March 24, 2026",
      "publisher": "arXiv",
      "env": "[Mobile]",
      "keys": "[backdoor attack], [notification trigger], [security], [contrastive learning], [Remote Action Execution], [AgentRAE]",
      "tldr": "AgentRAE is a backdoor attack against screenshot-based mobile GUI agents that uses benign-looking notification icons as triggers for remote action execution. Its contrastive-pretraining plus poisoning pipeline preserves clean performance, exceeds 90% attack success over ten mobile operations, and evades eight representative defenses.",
      "year": "2026",
      "key": "osu_luo2026_agentrae-remote-action-execution"
    },
    {
      "title": "Visual Confused Deputy: Exploiting and Defending Perception Failures in Computer-Using Agents",
      "url": "https://arxiv.org/abs/2603.14707",
      "authors": "Xunzhuo Liu, Bowei He, Xue Liu, Andy Luo, Haichen Zhang, Huamin Chen",
      "institutions": "McGill University, AMD, Red Hat",
      "date": "March 16, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[security], [guardrail], [visual confused deputy], [TOCTOU], [grounding errors], [dual-channel contrastive classification]",
      "tldr": "This paper reframes perception failures in GUI agents as a security problem rather than just a performance issue, formalizing the visual confused deputy where misperceived UI state causes privileged actions on the wrong target. It then proposes a dual-channel guardrail that separately checks the visual target and the agent's textual reasoning to block unsafe executions.",
      "year": "2026",
      "key": "osu_liu2026_visual-confused-deputy-exploitin"
    },
    {
      "title": "SlowBA: An efficiency backdoor attack towards VLM-based GUI agents",
      "url": "https://arxiv.org/abs/2603.08316",
      "authors": "Junxian Li, Tu Lan, Haozhen Tan, Yan Meng, Haojin Zhu",
      "institutions": "SJTU",
      "date": "March 09, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[backdoor attack], [response latency], [reward-level backdoor injection], [popup trigger], [security], [SlowBA]",
      "tldr": "SlowBA studies a backdoor attack on VLM-based GUI agents that targets response efficiency rather than action correctness, using realistic pop-up triggers to induce excessively long reasoning chains. Its two-stage reward-level backdoor injection stays stealthy, preserves task accuracy, and substantially increases latency under trigger conditions.",
      "year": "2026",
      "key": "osu_li2026_slowba-an-efficiency-backdoor-at"
    },
    {
      "title": "Dual-Modality Multi-Stage Adversarial Safety Training: Robustifying Multimodal Web Agents Against Cross-Modal Attacks",
      "url": "https://arxiv.org/abs/2603.04364",
      "authors": "Haoyu Liu, Dingcheng Li, Lukas Rutishauser, Zeyu Zheng",
      "institutions": "UC Berkeley, IEOR & BAIR, Google, Google DeepMind",
      "date": "March 04, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[security], [safety], [defense], [adversarial training], [cross-modal attack], [DOM injection], [DMAST], [GRPO]",
      "tldr": "DMAST is a three-stage adversarial safety training pipeline for multimodal web agents that jointly reasons over screenshots and accessibility trees. It targets cross-modal DOM injection attacks, substantially reducing adversarial risk while improving efficiency on out-of-distribution MiniWob++ tasks.",
      "year": "2026",
      "key": "osu_liu2026_dual-modality-multi-stage-advers"
    },
    {
      "title": "WebSentinel: Detecting and Localizing Prompt Injection Attacks for Web Agents",
      "url": "https://arxiv.org/abs/2602.03792",
      "authors": "Xilong Wang, Yinuo Liu, Zhun Wang, Dawn Song, Neil Gong",
      "institutions": "Duke University, UC Berkeley",
      "date": "February 03, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[defense], [prompt injection], [WebSentinel], [security], [attack detection]",
      "tldr": "WebSentinel is a two-step defense framework that detects and localizes prompt injection attacks in webpages by first extracting segments of interest that may be contaminated and then evaluating each segment's consistency with the webpage content, substantially outperforming baseline methods on multiple datasets.",
      "year": "2026",
      "key": "osu_wang2026_websentinel-detecting-and-locali"
    },
    {
      "title": "HackWorld: Evaluating Computer-Use Agents on Exploiting Web Application Vulnerabilities",
      "url": "https://arxiv.org/abs/2510.12200",
      "authors": "Xiaoxue Ren, Penghao Jiang, Kaixin Li, Zhiyong Huang, Xiaoning Du, Jiaojiao Jiang, Zhenchang Xing, Jiamou Sun, Terry Yue Zhuo",
      "institutions": "ZJU, University of New South Wales, NUS, Monash University, CSIRO\u2019s Data61, Australian National University",
      "date": "October 14, 2025",
      "publisher": "ICLR 2026 (Poster)",
      "env": "[Web]",
      "keys": "[benchmark], [security], [web vulnerabilities], [CTF], [penetration testing], [HackWorld]",
      "tldr": "HackWorld uses a CTF-style setup over 36 vulnerable web applications spanning 11 frameworks and 7 languages to test whether computer-use agents can discover and exploit realistic web flaws through GUI interaction. Current agents achieve exploitation rates below 12% and often fail at multi-step attack planning and security-tool use.",
      "year": "2025",
      "key": "osu_ren2025_hackworld-evaluating-computer-us"
    },
    {
      "title": "AgentSentinel: An End-to-End and Real-Time Security Defense Framework for Computer-Use Agents",
      "url": "https://arxiv.org/abs/2509.07764",
      "authors": "Haitao Hu, Peng Chen, Yanpeng Zhao, Yuqi Chen",
      "institutions": "ShanghaiTech University, Independent Researcher",
      "date": "September 09, 2025",
      "publisher": "CCS 2025",
      "env": "[Desktop]",
      "keys": "[security], [real-time defense], [security audit], [system traces], [sensitive operations], [BadComputerUse], [AgentSentinel]",
      "tldr": "AgentSentinel is a real-time defense layer for computer-use agents that intercepts sensitive operations and pauses execution until they are audited against both task context and system traces. The companion BadComputerUse benchmark contains 60 attacks across six categories, and the paper reports that AgentSentinel substantially improves defense success over baseline protections.",
      "year": "2025",
      "key": "osu_hu2025_agentsentinel-an-end-to-end-and"
    },
    {
      "title": "VPI-Bench: Visual Prompt Injection Attacks for Computer-Use Agents",
      "url": "https://arxiv.org/abs/2506.02456",
      "authors": "Tri Cao, Bennett Lim, Yue Liu, Yuan Sui, Yuexin Li, Shumin Deng, Lin Lu, Nay Oo, Shuicheng Yan, Bryan Hooi",
      "institutions": "NUS, Cyber Emerging Tech and R&D",
      "date": "June 03, 2025",
      "publisher": "ICLR 2026 (Poster)",
      "env": "[Desktop]",
      "keys": "[benchmark], [visual prompt injection], [security], [attack], [browser-use agents], [VPI-Bench]",
      "tldr": "VPI-Bench studies visual prompt injection attacks on computer-use agents, where malicious instructions are embedded directly into rendered user interfaces rather than hidden in HTML. Across 306 cases on five platforms, it shows that both full-system-access CUAs and browser-use agents remain highly vulnerable, and that prompt-only defenses offer limited protection.",
      "year": "2025",
      "key": "osu_cao2025_vpi-bench-visual-prompt-injectio"
    },
    {
      "title": "WebInject: Prompt Injection Attack to Web Agents",
      "url": "https://arxiv.org/abs/2505.11717",
      "authors": "Xilong Wang, John Bloch, Zedian Shao, Yuepeng Hu, Shuyan Zhou, Neil Zhenqiang Gong",
      "institutions": "Duke University",
      "date": "May 16, 2025",
      "publisher": "EMNLP 2025 (Poster)",
      "env": "[Web]",
      "keys": "[security], [prompt injection], [pixel perturbation], [screenshot attack], [neural rendering approximation], [WebInject]",
      "tldr": "WebInject attacks screenshot-based web agents by perturbing the raw pixels of a rendered webpage so the resulting screenshot steers the agent toward an attacker-chosen action. To optimize that attack despite the non-differentiable render-to-screenshot pipeline, it learns a neural approximation of the mapping and then applies projected gradient descent.",
      "year": "2025",
      "key": "osu_wang2025_webinject-prompt-injection-attac"
    },
    {
      "title": "sudo rm -rf agentic_security",
      "url": "https://arxiv.org/abs/2503.20279",
      "authors": "Sejin Lee, Jian Kim, Haon Park, Ashkan Yousefpour, Sangyoon Yu, Min Song",
      "institutions": "Aim Intelligence, Yonsei University, SNU",
      "date": "March 26, 2025",
      "publisher": "ACL 2025 Industry Track",
      "env": "[Desktop], [Web]",
      "keys": "[security], [jailbreak], [Detox2Tox], [refusal feedback], [SUDO]",
      "tldr": "SUDO is a screen-based jailbreak attack for computer-use agents that rewrites harmful requests into benign-looking ones, extracts detailed instructions from stronger VLMs, and then reintroduces the malicious content before execution. Its iterative refusal-feedback loop substantially raises attack success against Claude for Computer Use on real desktop and web tasks.",
      "year": "2025",
      "key": "osu_lee2025_sudo-rm-rf-agentic-security"
    },
    {
      "title": "MIP against Agent: Malicious Image Patches Hijacking Multimodal OS Agents",
      "url": "https://arxiv.org/abs/2503.10809",
      "authors": "Lukas Aichberger, Alasdair Paren, Guohao Li, Philip Torr, Yarin Gal, Adel Bibi",
      "institutions": "Johannes Kepler University Linz, Oxford",
      "date": "March 13, 2025",
      "publisher": "NeurIPS 2025 (Poster)",
      "env": "[Desktop]",
      "keys": "[security], [adversarial attacks], [malicious image patches], [screen hijacking], [MIP]",
      "tldr": "This paper shows that adversarial image patches embedded in on-screen content can hijack multimodal OS agents into harmful actions. The attacks transfer across prompts and screen configurations, exposing a visual attack surface that goes beyond text-only prompt injection.",
      "year": "2025",
      "key": "osu_aichberger2025_mip-against-agent-malicious-imag"
    },
    {
      "title": "In-Context Defense in Computer Agents: An Empirical Study",
      "url": "https://arxiv.org/abs/2503.09241",
      "authors": "Pei Yang, Hai Ci, Mike Zheng Shou",
      "institutions": "Show Lab, NUS",
      "date": "March 12, 2025",
      "publisher": "arXiv",
      "env": "[Desktop], [Web]",
      "keys": "[security], [in-context defense], [context deception], [environment injection], [chain-of-thought defense]",
      "tldr": "This paper studies in-context defense for computer agents facing context deception attacks such as malicious pop-ups, deceptive HTML, and distracting ads. A small set of defensive exemplars plus explicit reasoning before action planning sharply reduces attack success without model fine-tuning.",
      "year": "2025",
      "key": "osu_yang2025_in-context-defense-in-computer-a"
    },
    {
      "title": "Why Are Web AI Agents More Vulnerable Than Standalone LLMs? A Security Analysis",
      "url": "https://arxiv.org/abs/2502.20383",
      "authors": "Jeffrey Yang Fan Chiang, Seungjae Lee, Jia-Bin Huang, Furong Huang, Yizheng Chen",
      "institutions": "UMD",
      "date": "February 27, 2025",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[security], [component-level analysis], [harmfulness taxonomy], [observational capabilities], [OpenHands]",
      "tldr": "This paper analyzes why web AI agents are more vulnerable than standalone LLMs even when they use the same underlying models. It attributes the gap to user-goal embedding in system prompts, multi-step action generation, and observational signals, and proposes a more granular evaluation taxonomy for studying those failures.",
      "year": "2025",
      "key": "osu_chiang2025_why-are-web-ai-agents-more-vulne"
    },
    {
      "title": "Evaluating the Robustness of Multimodal Agents Against Active Environmental Injection Attacks",
      "url": "https://arxiv.org/abs/2502.13053",
      "authors": "Yurun Chen, Xavier Hu, Keting Yin, Juncheng Li, Shengyu Zhang",
      "institutions": "ZJU",
      "date": "February 18, 2025",
      "publisher": "ACM MM 2025",
      "env": "[Mobile]",
      "keys": "[security], [AEIA], [AEIA-MN], [mobile notifications], [reasoning gap vulnerabilities]",
      "tldr": "This paper defines Active Environment Injection Attacks, where malicious content is disguised as ordinary environmental elements to manipulate multimodal agents. Its AEIA-MN attack uses mobile notifications and reasoning-gap exploitation to show that AndroidWorld agents remain highly vulnerable.",
      "year": "2025",
      "key": "osu_chen2025_evaluating-the-robustness-of-mul"
    },
    {
      "title": "Are GUI Agents Focused Enough? Automated Distraction via Semantic-level UI Element Injection",
      "url": "https://arxiv.org/abs/2604.07831",
      "authors": "Wenkui Yang, Chao Jin, Haisu Zhu, Weilin Luo, Derek Yuen, Kun Shao, Huaibo Huang, Junxian Duan, Jie Cao, Ran He",
      "institutions": "UCAS, CASIA, Huawei, ShanghaiTech",
      "date": "April 09, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[safety], [red teaming], [visual grounding], [UI injection]",
      "tldr": "This paper proposes Semantic-level UI Element Injection, a red-teaming method that overlays safety-aligned UI elements onto screenshots to misdirect GUI agents' visual grounding. Using a modular Editor-Overlapper-Victim pipeline with iterative search, optimized attacks improve attack success rate by up to 4.4x over random injection and transfer across models.",
      "year": "2026",
      "key": "osu_yang2026_are-gui-agents-focused-enough-au"
    },
    {
      "title": "When Benign Inputs Lead to Severe Harms: Eliciting Unsafe Unintended Behaviors of Computer-Use Agents",
      "url": "https://arxiv.org/abs/2602.08235",
      "authors": "Jaylen Jones, Zhehao Zhang, Yuting Ning, Eric Fosler-Lussier, Pierre-Luc St-Charles, Yoshua Bengio, Dawn Song, Yu Su, Huan Sun",
      "institutions": "OSU, LawZero, Mila, UdeM, UC Berkeley",
      "date": "February 09, 2026",
      "publisher": "arXiv",
      "env": "[Desktop]",
      "keys": "[safety], [unintended behaviors], [AutoElicit], [benchmark], [red teaming]",
      "tldr": "AutoElicit is an agentic framework that iteratively perturbs benign instructions using CUA execution feedback to surface unintended harmful behaviors while keeping inputs realistic. It elicits severe harms from frontier CUAs like Claude 4.5 and Operator in up to 72.5% of OS-domain seeds, and evaluates cross-model transferability of verified perturbations.",
      "year": "2026",
      "key": "osu_jones2026_when-benign-inputs-lead-to-sever"
    },
    {
      "title": "SafePred: A Predictive Guardrail for Computer-Using Agents via World Models",
      "url": "https://arxiv.org/abs/2602.01725",
      "authors": "Yurun Chen, Zeyi Liao, Ping Yin, Taotao Xie, Keting Yin, Shengyu Zhang",
      "institutions": "Tsinghua, OSU, CUHK-Shenzhen",
      "date": "February 02, 2026",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[guardrail], [world model], [risk prediction], [safety], [long-horizon risk], [SafePred]",
      "tldr": "SafePred is a predictive guardrail that uses a world model to simulate future states and assess delayed risk before a computer-use agent acts. It targets long-horizon hazards that reactive safety filters tend to miss.",
      "year": "2026",
      "key": "osu_chen2026_safepred-a-predictive-guardrail"
    },
    {
      "title": "WebTrap Park: An Automated Platform for Systematic Security Evaluation of Web Agents",
      "url": "https://arxiv.org/abs/2601.08406",
      "authors": "Xinyi Wu, Jiagui Chen, Geng Hong, Jiayi Dong, Xudong Pan, Jiarun Dai, Min Yang",
      "institutions": "Fudan, Shanghai Innovation Institute",
      "date": "January 13, 2026",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [safety], [security evaluation], [behavioral evaluation], [WebTrap Park]",
      "tldr": "WebTrap Park is an automated platform for evaluating web-agent security by directly observing actions on live web pages rather than relying on internal logs. It instantiates malicious user prompts, prompt injections, and deceptive website designs into 1,226 executable tasks and shows clear security differences across agent frameworks.",
      "year": "2026",
      "key": "osu_wu2026_webtrap-park-an-automated-platfo"
    },
    {
      "title": "It's a TRAP! Task-Redirecting Agent Persuasion Benchmark for Web Agents",
      "url": "https://arxiv.org/abs/2512.23128",
      "authors": "Karolina Korgul, Yushi Yang, Arkadiusz Drohomirecki, Piotr B\u0142aszczyk, Will Howard, Lukas Aichberger, Chris Russell, Philip H.S. Torr, Adam Mahdi, Adel Bibi",
      "institutions": "Oxford, SoftServe, Independent, Johannes Kepler University Linz",
      "date": "December 29, 2025",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [safety], [prompt injection], [social engineering], [TRAP]",
      "tldr": "TRAP studies persuasion-style prompt injection on realistic cloned websites, varying factors such as injection interface, persuasion principle, placement, and tailoring. Across six frontier models, it finds web agents are redirected in 25% of tasks on average, and small interface or contextual changes often double attack success.",
      "year": "2025",
      "key": "osu_korgul2025_it-s-a-trap-task-redirecting-age"
    },
    {
      "title": "DECEPTICON: How Dark Patterns Manipulate Web Agents",
      "url": "https://arxiv.org/abs/2512.22894",
      "authors": "Phil Cuvin, Hao Zhu, Diyi Yang",
      "institutions": "Stanford",
      "date": "December 28, 2025",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[benchmark], [safety], [dark patterns], [human benchmark], [DECEPTICON]",
      "tldr": "DECEPTICON isolates individual dark patterns in 700 web-navigation tasks, including 600 generated tasks and 100 real-world ones, to measure both task success and manipulation effectiveness. It finds dark patterns steer state-of-the-art web agents toward malicious outcomes in over 70% of tested tasks, exceed human susceptibility, and remain hard to mitigate with current defenses.",
      "year": "2025",
      "key": "osu_cuvin2025_decepticon-how-dark-patterns-man"
    },
    {
      "title": "Permission Manifests for Web Agents",
      "url": "https://arxiv.org/abs/2601.02371",
      "authors": "Samuele Marro, Alan Chan, Xinxing Ren, Lewis Hammond, Jesse Wright, Gurjyot Wanga, Tiziano Piccardi, Nuno Campos, Tobin South, Jialin Yu, Sunando Sengupta, Eric Sommerlade, Alex Pentland, Philip Torr, Jiaxin Pei",
      "institutions": "Oxford, Institute for Decentralized AI, Centre for the Governance of AI, Coral Protocol, Cooperative AI Foundation, Webair, JHU, Witan Labs, Anthropic, Stanford, UT Austin",
      "date": "December 07, 2025",
      "publisher": "arXiv",
      "env": "[Web]",
      "keys": "[safety], [agent-permissions.json], [permission manifest], [robots.txt-style governance], [web governance]",
      "tldr": "This paper proposes agent-permissions.json, a lightweight robots.txt-style manifest for web agents that lets site owners specify which resources and interactions are allowed, optionally pointing agents to preferred APIs. The goal is to replace blanket blocking with a lower-friction compliance mechanism for browser-based agent traffic.",
      "year": "2025",
      "key": "osu_marro2025_permission-manifests-for-web-age"
    },
    {
      "title": "Genesis: Evolving Attack Strategies for LLM Web Agent Red-Teaming",
      "url": "https://arxiv.org/abs/2510.18314",
      "authors": "Zheng Zhang, Jiarui He, Yuchen Cai, Deheng Ye, Peilin Zhao, Ruili Feng, Hao Wang",
      "institutions": "HKUST(GZ), Tencent, SJTU, Alibaba Group",
      "date": "October 21, 2025",
      "publisher": "ICME 2026",
      "env": "[Web]",
      "keys": "[safety], [attack], [prompt injection], [genetic algorithm], [red-teaming], [Genesis]",
      "tldr": "Genesis studies automated red-teaming for web agents by evolving attack strategies over repeated interactions instead of relying on fixed prompts or manually designed attacks. Its attacker-scorer-strategist loop builds and reuses a growing strategy library, yielding stronger adversarial injections across web tasks.",
      "year": "2025",
      "key": "osu_zhang2025_genesis-evolving-attack-strategi"
    },
    {
      "title": "Investigating the Impact of Dark Patterns on LLM-Based Web Agents",
      "url": "https://arxiv.org/abs/2510.18113",
      "authors": "Devin Ersoy, Brandon Lee, Ananth Shreekumar, Arjun Arunasalam, Muhammad Ibrahim, Antonio Bianchi, Z. Berkay Celik",
      "institutions": "Purdue University, Florida International University, Georgia Tech",
      "date": "October 20, 2025",
      "publisher": "IEEE S&P 2026",
      "env": "[Web]",
      "keys": "[benchmark], [safety], [dark patterns], [TrickyArena], [LiteAgent]",
      "tldr": "This paper studies how deceptive interface designs affect web agents, introducing LiteAgent for controlled execution and TrickyArena as a dark-pattern test environment. Across six agent frameworks and three underlying models, it finds that agents are frequently steered by dark patterns and that both visual and HTML-level manipulations can change susceptibility.",
      "year": "2025",
      "key": "osu_ersoy2025_investigating-the-impact-of-dark"
    },
    {
      "title": "GEM: Gaussian Embedding Modeling for Out-of-Distribution Detection in GUI Agents",
      "url": "https://arxiv.org/abs/2505.12842",
      "authors": "Zheng Wu, Pengzhou Cheng, Zongru Wu, Lingzhong Dong, Zhuosheng Zhang",
      "institutions": "SJTU",
      "date": "May 19, 2025",
      "publisher": "arXiv",
      "env": "[General GUI]",
      "keys": "[out-of-distribution detection], [gaussian embedding modeling], [capability boundary], [safety], [GEM]",
      "tldr": "GEM studies out-of-distribution instruction detection for GUI agents whose capability boundaries are hard to characterize in evolving interfaces. It models embedding-distance clusters with a Gaussian mixture and improves OOD detection accuracy across mobile, desktop, and web settings, while also boosting step-wise success by escalating OOD cases to a stronger cloud model.",
      "year": "2025",
      "key": "osu_wu2025_gem-gaussian-embedding-modeling"
    }
  ]
}
